Dynamic Mode Decomposition of Control-Affine Nonlinear Systems using Discrete Control Liouville Operators

Representation of nonlinear dynamical systems as infinite-dimensional linear operators over Hilbert spaces enables analysis of nonlinear systems via pseudo-spectral operator analysis. In this paper, we provide a novel representation for discrete-time control-affine nonlinear dynamical systems as linear operators acting on a Hilbert space. We also demonstrate that this representation can be used to predict the behavior of the closed-loop system given a known feedback law using recorded snapshots of the system state resulting from arbitrary, potentially open-loop control inputs. We thereby extend the predictive capabilities of dynamic mode decomposition to discrete-time nonlinear systems that are affine in control. We validate the method using two numerical experiments by predicting the response of a controlled Duffing oscillator to a known feedback law, as well as demonstrating the advantage of the developed method relative to existing techniques in the literature.

==> data/DuffingCLDMDReconstruction.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-01   1.7516892e+00  -2.8600301e+00   1.7505391e+00  -2.8575531e+00
   2.0000000e-01   1.4467783e+00  -3.1597635e+00   1.4456764e+00  -3.1578689e+00
   3.0000000e-01   1.1324552e+00  -3.0814486e+00   1.1319438e+00  -3.0816648e+00
   4.0000000e-01   8.3722168e-01  -2.7997532e+00   8.3700163e-01  -2.7994815e+00
   5.0000000e-01   5.7488949e-01  -2.4430028e+00   5.7491788e-01  -2.4408821e+00
   6.0000000e-01   3.4890975e-01  -2.0795820e+00   3.4930857e-01  -2.0754061e+00
   7.0000000e-01   1.5809843e-01  -1.7402113e+00   1.5888817e-01  -1.7337586e+00
   8.0000000e-01  -3.9735115e-04  -1.4355374e+00   8.3132704e-04  -1.4268226e+00
   9.0000000e-01  -1.3015950e-01  -1.1653530e+00  -1.2833667e-01  -1.1547829e+00
   1.0000000e+00  -2.3451021e-01  -9.2645154e-01  -2.3186600e-01  -9.1457856e-01
   1.1000000e+00  -3.1636934e-01  -7.1493476e-01  -3.1267698e-01  -7.0232352e-01
   1.2000000e+00  -3.7823927e-01  -5.2714958e-01  -3.7333419e-01  -5.1433769e-01
   1.3000000e+00  -4.2239574e-01  -3.6047665e-01  -4.1621152e-01  -3.4794313e-01
   1.4000000e+00  -4.5091512e-01  -2.1297644e-01  -4.4346624e-01  -2.0113996e-01
   1.5000000e+00  -4.6565587e-01  -8.3347152e-02  -4.5701670e-01  -7.2583965e-02
   1.6000000e+00  -4.6826181e-01   2.9081502e-02  -4.5854834e-01   3.8425943e-02
   1.7000000e+00  -4.6036941e-01   1.2473292e-01  -4.4974636e-01   1.3242411e-01
   1.8000000e+00  -4.4373879e-01   2.0424439e-01  -4.3238660e-01   2.1016509e-01
   1.9000000e+00  -4.2000565e-01   2.6828537e-01  -4.0810600e-01   2.7239622e-01
   2.0000000e+00  -3.9066258e-01   3.1754782e-01  -3.7839135e-01   3.1985407e-01
   2.1000000e+00  -3.5706238e-01   3.5275054e-01  -3.4458510e-01   3.5327368e-01
   2.2000000e+00  -3.2054902e-01   3.7487816e-01  -3.0803560e-01   3.7368800e-01
   2.3000000e+00  -2.8243325e-01   3.8525224e-01  -2.7004575e-01   3.8243428e-01
   2.4000000e+00  -2.4384639e-01   3.8519820e-01  -2.3173637e-01   3.8084272e-01
   2.5000000e+00  -2.0574313e-01   3.7602481e-01  -1.9405105e-01   3.7022993e-01
   2.6000000e+00  -1.6892884e-01   3.5905977e-01  -1.5779249e-01   3.5195327e-01
   2.7000000e+00  -1.3412952e-01   3.3584582e-01  -1.2367666e-01   3.2760233e-01
   2.8000000e+00  -1.0190532e-01   3.0791657e-01  -9.2247614e-02   2.9872843e-01
   2.9000000e+00  -7.2662552e-02   2.7666255e-01  -6.3891802e-02   2.6673968e-01
   3.0000000e+00  -4.6657797e-02   2.4333228e-01  -3.8843456e-02   2.3290853e-01
   3.1000000e+00  -2.4051560e-02   2.0911925e-01  -1.7230741e-02   1.9847547e-01
   3.2000000e+00  -4.8524912e-03   1.7515596e-01   9.5317852e-04   1.6454203e-01
   3.3000000e+00   1.1020952e-02   1.4237133e-01   1.5800390e-02   1.3199948e-01
   3.4000000e+00   2.3710041e-02   1.1148382e-01   2.7473824e-02   1.0154293e-01
   3.5000000e+00   3.3415205e-02   8.3007016e-02   3.6212594e-02   7.3709147e-02
   3.6000000e+00   4.0398285e-02   5.7350203e-02   4.2317482e-02   4.8851272e-02
   3.7000000e+00   4.4976465e-02   3.4757133e-02   4.6093439e-02   2.7170864e-02
   3.8000000e+00   4.7463026e-02   1.5330129e-02   4.7847080e-02   8.7311555e-03
   3.9000000e+00   4.8159195e-02  -9.4309373e-04   4.7908058e-02  -6.5211548e-03
   4.0000000e+00   4.7372696e-02  -1.4168383e-02   4.6601142e-02  -1.8742535e-02
   4.1000000e+00   4.5413086e-02  -2.4545645e-02   4.4216502e-02  -2.8138425e-02
   4.2000000e+00   4.2555229e-02  -3.2310268e-02   4.1014558e-02  -3.4958686e-02
   4.3000000e+00   3.9037514e-02  -3.7721052e-02   3.7245149e-02  -3.9498776e-02
   4.4000000e+00   3.5080501e-02  -4.1065072e-02   3.3124993e-02  -4.2066453e-02
   4.5000000e+00   3.0881112e-02  -4.2648267e-02   2.8834265e-02  -4.2955978e-02
   4.6000000e+00   2.6601546e-02  -4.2757681e-02   2.4524882e-02  -4.2454282e-02
   4.7000000e+00   2.2372178e-02  -4.1659214e-02   2.0323767e-02  -4.0849190e-02
   4.8000000e+00   1.8301533e-02  -3.9612911e-02   1.6329915e-02  -3.8398068e-02
   4.9000000e+00   1.4472867e-02  -3.6857717e-02   1.2615475e-02  -3.5322292e-02
   5.0000000e+00   1.0946851e-02  -3.3599868e-02   9.2316525e-03  -3.1822973e-02


==> data/DuffingDiscreteReconComp.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-02   1.9788366e+00  -2.1164200e+00   1.9794201e+00  -2.1148719e+00
   2.0000000e-02   1.9566566e+00  -2.2262367e+00   1.9577246e+00  -2.2231367e+00
   3.0000000e-02   1.9335562e+00  -2.3295586e+00   1.9349793e+00  -2.3248383e+00
   4.0000000e-02   1.9096116e+00  -2.4264880e+00   1.9112495e+00  -2.4200373e+00
   5.0000000e-02   1.8848792e+00  -2.5171134e+00   1.8865999e+00  -2.5088103e+00
   6.0000000e-02   1.8593976e+00  -2.6015063e+00   1.8610944e+00  -2.5912493e+00
   7.0000000e-02   1.8331909e+00  -2.6797217e+00   1.8347957e+00  -2.6674607e+00
   8.0000000e-02   1.8062739e+00  -2.7518021e+00   1.8077656e+00  -2.7375650e+00
   9.0000000e-02   1.7786572e+00  -2.8177840e+00   1.7800643e+00  -2.8016952e+00
   1.0000000e-01   1.7503524e+00  -2.8777075e+00   1.7517511e+00  -2.8599962e+00
   1.1000000e-01   1.7213768e+00  -2.9316251e+00   1.7228833e+00  -2.9126235e+00
   1.2000000e-01   1.6917566e+00  -2.9796116e+00   1.6935170e+00  -2.9597422e+00
   1.3000000e-01   1.6615289e+00  -3.0217711e+00   1.6637063e+00  -3.0015256e+00
   1.4000000e-01   1.6307430e+00  -3.0582424e+00   1.6335036e+00  -3.0381545e+00
   1.5000000e-01   1.5994587e+00  -3.0892005e+00   1.6029597e+00  -3.0698155e+00
   1.6000000e-01   1.5677454e+00  -3.1148557e+00   1.5721233e+00  -3.0967001e+00
   1.7000000e-01   1.5356789e+00  -3.1354497e+00   1.5410410e+00  -3.1190037e+00
   1.8000000e-01   1.5033387e+00  -3.1512493e+00   1.5097578e+00  -3.1369242e+00
   1.9000000e-01   1.4708048e+00  -3.1625394e+00   1.4783165e+00  -3.1506610e+00
   2.0000000e-01   1.4381550e+00  -3.1696151e+00   1.4467578e+00  -3.1604143e+00
   2.1000000e-01   1.4054627e+00  -3.1727739e+00   1.4151208e+00  -3.1663838e+00
   2.2000000e-01   1.3727949e+00  -3.1723094e+00   1.3834421e+00  -3.1687680e+00
   2.3000000e-01   1.3402116e+00  -3.1685056e+00   1.3517567e+00  -3.1677633e+00
   2.4000000e-01   1.3077647e+00  -3.1616327e+00   1.3200975e+00  -3.1635636e+00
   2.5000000e-01   1.2754984e+00  -3.1519445e+00   1.2884955e+00  -3.1563588e+00
   2.6000000e-01   1.2434491e+00  -3.1396762e+00   1.2569797e+00  -3.1463353e+00
   2.7000000e-01   1.2116465e+00  -3.1250442e+00   1.2255776e+00  -3.1336746e+00
   2.8000000e-01   1.1801136e+00  -3.1082461e+00   1.1943144e+00  -3.1185533e+00
   2.9000000e-01   1.1488682e+00  -3.0894613e+00   1.1632141e+00  -3.1011425e+00
   3.0000000e-01   1.1179235e+00  -3.0688526e+00   1.1322987e+00  -3.0816077e+00
   3.1000000e-01   1.0872889e+00  -3.0465672e+00   1.1015885e+00  -3.0601084e+00
   3.2000000e-01   1.0569706e+00  -3.0227386e+00   1.0711025e+00  -3.0367978e+00
   3.3000000e-01   1.0269726e+00  -2.9974880e+00   1.0408581e+00  -3.0118230e+00
   3.4000000e-01   9.9729718e-01  -2.9709263e+00   1.0108712e+00  -2.9853245e+00
   3.5000000e-01   9.6794540e-01  -2.9431553e+00   9.8115624e-01  -2.9574365e+00
   3.6000000e-01   9.3891757e-01  -2.9142690e+00   9.5172663e-01  -2.9282867e+00
   3.7000000e-01   9.1021362e-01  -2.8843553e+00   9.2259431e-01  -2.8979963e+00
   3.8000000e-01   8.8183333e-01  -2.8534969e+00   8.9377012e-01  -2.8666803e+00
   3.9000000e-01   8.5377663e-01  -2.8217722e+00   8.6526376e-01  -2.8344474e+00
   4.0000000e-01   8.2604367e-01  -2.7892561e+00   8.3708389e-01  -2.8014000e+00
   4.1000000e-01   7.9863495e-01  -2.7560207e+00   8.0923815e-01  -2.7676349e+00
   4.2000000e-01   7.7155141e-01  -2.7221358e+00   7.8173328e-01  -2.7332427e+00
   4.3000000e-01   7.4479435e-01  -2.6876693e+00   7.5457510e-01  -2.6983087e+00
   4.4000000e-01   7.1836551e-01  -2.6526873e+00   7.2776864e-01  -2.6629125e+00
   4.5000000e-01   6.9226696e-01  -2.6172542e+00   7.0131815e-01  -2.6271285e+00
   4.6000000e-01   6.6650104e-01  -2.5814329e+00   6.7522714e-01  -2.5910261e+00
   4.7000000e-01   6.4107031e-01  -2.5452845e+00   6.4949847e-01  -2.5546699e+00
   4.8000000e-01   6.1597744e-01  -2.5088686e+00   6.2413438e-01  -2.5181199e+00
   4.9000000e-01   5.9122516e-01  -2.4722425e+00   5.9913653e-01  -2.4814317e+00
   5.0000000e-01   5.6681609e-01  -2.4354618e+00   5.7450604e-01  -2.4446565e+00
   5.1000000e-01   5.4275276e-01  -2.3985793e+00   5.5024353e-01  -2.4078417e+00
   5.2000000e-01   5.1903747e-01  -2.3616457e+00   5.2634919e-01  -2.3710311e+00
   5.3000000e-01   4.9567225e-01  -2.3247089e+00   5.0282276e-01  -2.3342646e+00
   5.4000000e-01   4.7265879e-01  -2.2878140e+00   4.7966363e-01  -2.2975789e+00
   5.5000000e-01   4.4999843e-01  -2.2510030e+00   4.5687081e-01  -2.2610075e+00
   5.6000000e-01   4.2769211e-01  -2.2143150e+00   4.3444300e-01  -2.2245811e+00
   5.7000000e-01   4.0574033e-01  -2.1777859e+00   4.1237861e-01  -2.1883272e+00
   5.8000000e-01   3.8414319e-01  -2.1414487e+00   3.9067579e-01  -2.1522711e+00
   5.9000000e-01   3.6290037e-01  -2.1053330e+00   3.6933245e-01  -2.1164354e+00
   6.0000000e-01   3.4201114e-01  -2.0694656e+00   3.4834628e-01  -2.0808403e+00
   6.1000000e-01   3.2147437e-01  -2.0338703e+00   3.2771478e-01  -2.0455042e+00
   6.2000000e-01   3.0128857e-01  -1.9985678e+00   3.0743528e-01  -2.0104433e+00
   6.3000000e-01   2.8145191e-01  -1.9635766e+00   2.8750495e-01  -1.9756718e+00
   6.4000000e-01   2.6196225e-01  -1.9289121e+00   2.6792084e-01  -1.9412025e+00
   6.5000000e-01   2.4281717e-01  -1.8945876e+00   2.4867986e-01  -1.9070463e+00
   6.6000000e-01   2.2401401e-01  -1.8606142e+00   2.2977883e-01  -1.8732128e+00
   6.7000000e-01   2.0554989e-01  -1.8270007e+00   2.1121450e-01  -1.8397101e+00
   6.8000000e-01   1.8742176e-01  -1.7937542e+00   1.9298351e-01  -1.8065452e+00
   6.9000000e-01   1.6962642e-01  -1.7608800e+00   1.7508245e-01  -1.7737238e+00
   7.0000000e-01   1.5216055e-01  -1.7283820e+00   1.5750787e-01  -1.7412506e+00
   7.1000000e-01   1.3502072e-01  -1.6962624e+00   1.4025626e-01  -1.7091292e+00
   7.2000000e-01   1.1820344e-01  -1.6645226e+00   1.2332410e-01  -1.6773624e+00
   7.3000000e-01   1.0170519e-01  -1.6331626e+00   1.0670783e-01  -1.6459523e+00
   7.4000000e-01   8.5522387e-02  -1.6021816e+00   9.0403865e-02  -1.6148999e+00
   7.5000000e-01   6.9651458e-02  -1.5715778e+00   7.4408635e-02  -1.5842059e+00
   7.6000000e-01   5.4088826e-02  -1.5413490e+00   5.8718553e-02  -1.5538702e+00
   7.7000000e-01   3.8830926e-02  -1.5114921e+00   4.3330039e-02  -1.5238920e+00
   7.8000000e-01   2.3874221e-02  -1.4820036e+00   2.8239524e-02  -1.4942703e+00
   7.9000000e-01   9.2152064e-03  -1.4528797e+00   1.3443449e-02  -1.4650035e+00
   8.0000000e-01  -5.1495840e-03  -1.4241161e+00  -1.0617223e-03  -1.4360895e+00
   8.1000000e-01  -1.9223570e-02  -1.3957084e+00  -1.5279508e-02  -1.4075259e+00
   8.2000000e-01  -3.3010122e-02  -1.3676517e+00  -2.9213400e-02  -1.3793101e+00
   8.3000000e-01  -4.6512559e-02  -1.3399414e+00  -4.2866859e-02  -1.3514391e+00
   8.4000000e-01  -5.9734148e-02  -1.3125724e+00  -5.6243320e-02  -1.3239096e+00
   8.5000000e-01  -7.2678099e-02  -1.2855397e+00  -6.9346178e-02  -1.2967182e+00
   8.6000000e-01  -8.5347571e-02  -1.2588383e+00  -8.2178800e-02  -1.2698614e+00
   8.7000000e-01  -9.7745667e-02  -1.2324631e+00  -9.4744509e-02  -1.2433353e+00
   8.8000000e-01  -1.0987544e-01  -1.2064091e+00  -1.0704659e-01  -1.2171360e+00
   8.9000000e-01  -1.2173989e-01  -1.1806714e+00  -1.1908830e-01  -1.1912595e+00
   9.0000000e-01  -1.3334197e-01  -1.1552451e+00  -1.3087285e-01  -1.1657017e+00
   9.1000000e-01  -1.4468459e-01  -1.1301253e+00  -1.4240339e-01  -1.1404584e+00
   9.2000000e-01  -1.5577061e-01  -1.1053075e+00  -1.5368305e-01  -1.1155255e+00
   9.3000000e-01  -1.6660284e-01  -1.0807870e+00  -1.6471492e-01  -1.0908987e+00
   9.4000000e-01  -1.7718408e-01  -1.0565594e+00  -1.7550203e-01  -1.0665737e+00
   9.5000000e-01  -1.8751706e-01  -1.0326202e+00  -1.8604738e-01  -1.0425464e+00
   9.6000000e-01  -1.9760451e-01  -1.0089655e+00  -1.9635393e-01  -1.0188123e+00
   9.7000000e-01  -2.0744908e-01  -9.8559092e-01  -2.0642459e-01  -9.9536742e-01
   9.8000000e-01  -2.1705345e-01  -9.6249268e-01  -2.1626223e-01  -9.7220746e-01
   9.9000000e-01  -2.2642023e-01  -9.3966694e-01  -2.2586968e-01  -9.4932829e-01
   1.0000000e+00  -2.3555203e-01  -9.1711002e-01  -2.3524972e-01  -9.2672582e-01
   1.0100000e+00  -2.4445141e-01  -8.9481836e-01  -2.4440510e-01  -9.0439602e-01
   1.0200000e+00  -2.5312095e-01  -8.7278856e-01  -2.5333854e-01  -8.8233491e-01
   1.0300000e+00  -2.6156318e-01  -8.5101733e-01  -2.6205269e-01  -8.6053860e-01
   1.0400000e+00  -2.6978063e-01  -8.2950150e-01  -2.7055018e-01  -8.3900325e-01
   1.0500000e+00  -2.7777579e-01  -8.0823803e-01  -2.7883361e-01  -8.1772513e-01
   1.0600000e+00  -2.8555118e-01  -7.8722399e-01  -2.8690553e-01  -7.9670056e-01
   1.0700000e+00  -2.9310927e-01  -7.6645656e-01  -2.9476845e-01  -7.7592596e-01
   1.0800000e+00  -3.0045253e-01  -7.4593306e-01  -3.0242487e-01  -7.5539786e-01
   1.0900000e+00  -3.0758343e-01  -7.2565086e-01  -3.0987722e-01  -7.3511285e-01
   1.1000000e+00  -3.1450441e-01  -7.0560749e-01  -3.1712792e-01  -7.1506763e-01
   1.1100000e+00  -3.2121793e-01  -6.8580054e-01  -3.2417936e-01  -6.9525898e-01
   1.1200000e+00  -3.2772641e-01  -6.6622770e-01  -3.3103388e-01  -6.7568379e-01
   1.1300000e+00  -3.3403228e-01  -6.4688676e-01  -3.3769381e-01  -6.5633903e-01
   1.1400000e+00  -3.4013797e-01  -6.2777559e-01  -3.4416142e-01  -6.3722179e-01
   1.1500000e+00  -3.4604588e-01  -6.0889213e-01  -3.5043899e-01  -6.1832922e-01
   1.1600000e+00  -3.5175843e-01  -5.9023442e-01  -3.5652874e-01  -5.9965860e-01
   1.1700000e+00  -3.5727801e-01  -5.7180054e-01  -3.6243289e-01  -5.8120727e-01
   1.1800000e+00  -3.6260701e-01  -5.5358868e-01  -3.6815361e-01  -5.6297270e-01
   1.1900000e+00  -3.6774783e-01  -5.3559707e-01  -3.7369306e-01  -5.4495242e-01
   1.2000000e+00  -3.7270284e-01  -5.1782401e-01  -3.7905337e-01  -5.2714407e-01
   1.2100000e+00  -3.7747442e-01  -5.0026786e-01  -3.8423664e-01  -5.0954537e-01
   1.2200000e+00  -3.8206493e-01  -4.8292703e-01  -3.8924497e-01  -4.9215413e-01
   1.2300000e+00  -3.8647672e-01  -4.6580000e-01  -3.9408041e-01  -4.7496825e-01
   1.2400000e+00  -3.9071215e-01  -4.4888527e-01  -3.9874501e-01  -4.5798571e-01
   1.2500000e+00  -3.9477357e-01  -4.3218144e-01  -4.0324079e-01  -4.4120457e-01
   1.2600000e+00  -3.9866329e-01  -4.1568709e-01  -4.0756977e-01  -4.2462298e-01
   1.2700000e+00  -4.0238366e-01  -3.9940089e-01  -4.1173391e-01  -4.0823915e-01
   1.2800000e+00  -4.0593697e-01  -3.8332154e-01  -4.1573520e-01  -3.9205140e-01
   1.2900000e+00  -4.0932555e-01  -3.6744776e-01  -4.1957559e-01  -3.7605807e-01
   1.3000000e+00  -4.1255169e-01  -3.5177833e-01  -4.2325701e-01  -3.6025762e-01
   1.3100000e+00  -4.1561766e-01  -3.3631204e-01  -4.2678138e-01  -3.4464856e-01
   1.3200000e+00  -4.1852576e-01  -3.2104773e-01  -4.3015061e-01  -3.2922946e-01
   1.3300000e+00  -4.2127823e-01  -3.0598426e-01  -4.3336660e-01  -3.1399896e-01
   1.3400000e+00  -4.2387735e-01  -2.9112052e-01  -4.3643121e-01  -2.9895576e-01
   1.3500000e+00  -4.2632533e-01  -2.7645542e-01  -4.3934633e-01  -2.8409863e-01
   1.3600000e+00  -4.2862443e-01  -2.6198791e-01  -4.4211380e-01  -2.6942637e-01
   1.3700000e+00  -4.3077684e-01  -2.4771695e-01  -4.4473547e-01  -2.5493786e-01
   1.3800000e+00  -4.3278479e-01  -2.3364151e-01  -4.4721317e-01  -2.4063203e-01
   1.3900000e+00  -4.3465045e-01  -2.1976061e-01  -4.4954872e-01  -2.2650783e-01
   1.4000000e+00  -4.3637601e-01  -2.0607326e-01  -4.5174393e-01  -2.1256429e-01
   1.4100000e+00  -4.3796363e-01  -1.9257850e-01  -4.5380060e-01  -1.9880047e-01
   1.4200000e+00  -4.3941547e-01  -1.7927538e-01  -4.5572053e-01  -1.8521546e-01
   1.4300000e+00  -4.4073365e-01  -1.6616297e-01  -4.5750551e-01  -1.7180842e-01
   1.4400000e+00  -4.4192032e-01  -1.5324035e-01  -4.5915729e-01  -1.5857852e-01
   1.4500000e+00  -4.4297756e-01  -1.4050662e-01  -4.6067766e-01  -1.4552497e-01
   1.4600000e+00  -4.4390749e-01  -1.2796087e-01  -4.6206838e-01  -1.3264702e-01
   1.4700000e+00  -4.4471218e-01  -1.1560223e-01  -4.6333119e-01  -1.1994395e-01
   1.4800000e+00  -4.4539369e-01  -1.0342980e-01  -4.6446784e-01  -1.0741505e-01
   1.4900000e+00  -4.4595408e-01  -9.1442731e-02  -4.6548007e-01  -9.5059667e-02
   1.5000000e+00  -4.4639539e-01  -7.9640152e-02  -4.6636961e-01  -8.2877142e-02
   1.5100000e+00  -4.4671964e-01  -6.8021210e-02  -4.6713818e-01  -7.0866854e-02
   1.5200000e+00  -4.4692883e-01  -5.6585053e-02  -4.6778752e-01  -5.9028200e-02
   1.5300000e+00  -4.4702496e-01  -4.5330836e-02  -4.6831932e-01  -4.7360592e-02
   1.5400000e+00  -4.4701001e-01  -3.4257718e-02  -4.6873530e-01  -3.5863459e-02
   1.5500000e+00  -4.4688594e-01  -2.3364859e-02  -4.6903715e-01  -2.4536245e-02
   1.5600000e+00  -4.4665470e-01  -1.2651425e-02  -4.6922659e-01  -1.3378407e-02
   1.5700000e+00  -4.4631823e-01  -2.1165795e-03  -4.6930528e-01  -2.3894120e-03
   1.5800000e+00  -4.4587843e-01   8.2405094e-03  -4.6927493e-01   8.4312643e-03
   1.5900000e+00  -4.4533722e-01   1.8420675e-02  -4.6913722e-01   1.9084138e-02
   1.6000000e+00  -4.4469649e-01   2.8424750e-02  -4.6889381e-01   2.9569717e-02
   1.6100000e+00  -4.4395812e-01   3.8253569e-02  -4.6854638e-01   3.9888509e-02
   1.6200000e+00  -4.4312396e-01   4.7907967e-02  -4.6809659e-01   5.0041014e-02
   1.6300000e+00  -4.4219587e-01   5.7388781e-02  -4.6754611e-01   6.0027732e-02
   1.6400000e+00  -4.4117567e-01   6.6696851e-02  -4.6689659e-01   6.9849163e-02
   1.6500000e+00  -4.4006518e-01   7.5833020e-02  -4.6614968e-01   7.9505805e-02
   1.6600000e+00  -4.3886622e-01   8.4798134e-02  -4.6530702e-01   8.8998160e-02
   1.6700000e+00  -4.3758056e-01   9.3593043e-02  -4.6437026e-01   9.8326733e-02
   1.6800000e+00  -4.3621000e-01   1.0221860e-01  -4.6334103e-01   1.0749203e-01
   1.6900000e+00  -4.3475629e-01   1.1067567e-01  -4.6222096e-01   1.1649457e-01
   1.7000000e+00  -4.3322118e-01   1.1896511e-01  -4.6101168e-01   1.2533486e-01
   1.7100000e+00  -4.3160641e-01   1.2708780e-01  -4.5971480e-01   1.3401343e-01
   1.7200000e+00  -4.2991370e-01   1.3504462e-01  -4.5833195e-01   1.4253082e-01
   1.7300000e+00  -4.2814477e-01   1.4283644e-01  -4.5686472e-01   1.5088757e-01
   1.7400000e+00  -4.2630130e-01   1.5046416e-01  -4.5531473e-01   1.5908423e-01
   1.7500000e+00  -4.2438499e-01   1.5792867e-01  -4.5368357e-01   1.6712135e-01
   1.7600000e+00  -4.2239750e-01   1.6523088e-01  -4.5197283e-01   1.7499951e-01
   1.7700000e+00  -4.2034049e-01   1.7237171e-01  -4.5018411e-01   1.8271930e-01
   1.7800000e+00  -4.1821561e-01   1.7935208e-01  -4.4831897e-01   1.9028129e-01
   1.7900000e+00  -4.1602449e-01   1.8617291e-01  -4.4637901e-01   1.9768611e-01
   1.8000000e+00  -4.1376874e-01   1.9283514e-01  -4.4436577e-01   2.0493438e-01
   1.8100000e+00  -4.1144998e-01   1.9933973e-01  -4.4228084e-01   2.1202671e-01
   1.8200000e+00  -4.0906980e-01   2.0568764e-01  -4.4012576e-01   2.1896376e-01
   1.8300000e+00  -4.0662977e-01   2.1187982e-01  -4.3790208e-01   2.2574619e-01
   1.8400000e+00  -4.0413148e-01   2.1791726e-01  -4.3561135e-01   2.3237467e-01
   1.8500000e+00  -4.0157648e-01   2.2380094e-01  -4.3325510e-01   2.3884990e-01
   1.8600000e+00  -3.9896630e-01   2.2953185e-01  -4.3083486e-01   2.4517257e-01
   1.8700000e+00  -3.9630249e-01   2.3511102e-01  -4.2835215e-01   2.5134340e-01
   1.8800000e+00  -3.9358657e-01   2.4053945e-01  -4.2580849e-01   2.5736313e-01
   1.8900000e+00  -3.9082003e-01   2.4581817e-01  -4.2320539e-01   2.6323251e-01
   1.9000000e+00  -3.8800439e-01   2.5094822e-01  -4.2054434e-01   2.6895231e-01
   1.9100000e+00  -3.8514111e-01   2.5593066e-01  -4.1782684e-01   2.7452329e-01
   1.9200000e+00  -3.8223168e-01   2.6076654e-01  -4.1505437e-01   2.7994628e-01
   1.9300000e+00  -3.7927755e-01   2.6545693e-01  -4.1222840e-01   2.8522206e-01
   1.9400000e+00  -3.7628017e-01   2.7000292e-01  -4.0935042e-01   2.9035148e-01
   1.9500000e+00  -3.7324097e-01   2.7440560e-01  -4.0642186e-01   2.9533539e-01
   1.9600000e+00  -3.7016138e-01   2.7866608e-01  -4.0344419e-01   3.0017463e-01
   1.9700000e+00  -3.6704281e-01   2.8278548e-01  -4.0041885e-01   3.0487010e-01
   1.9800000e+00  -3.6388666e-01   2.8676491e-01  -3.9734726e-01   3.0942268e-01
   1.9900000e+00  -3.6069430e-01   2.9060553e-01  -3.9423087e-01   3.1383329e-01
   2.0000000e+00  -3.5746712e-01   2.9430848e-01  -3.9107107e-01   3.1810285e-01
   2.0100000e+00  -3.5420648e-01   2.9787492e-01  -3.8786928e-01   3.2223230e-01
   2.0200000e+00  -3.5091372e-01   3.0130603e-01  -3.8462689e-01   3.2622260e-01
   2.0300000e+00  -3.4759019e-01   3.0460300e-01  -3.8134528e-01   3.3007473e-01
   2.0400000e+00  -3.4423721e-01   3.0776701e-01  -3.7802585e-01   3.3378967e-01
   2.0500000e+00  -3.4085608e-01   3.1079927e-01  -3.7466995e-01   3.3736843e-01
   2.0600000e+00  -3.3744812e-01   3.1370101e-01  -3.7127893e-01   3.4081203e-01
   2.0700000e+00  -3.3401460e-01   3.1647345e-01  -3.6785415e-01   3.4412151e-01
   2.0800000e+00  -3.3055681e-01   3.1911784e-01  -3.6439694e-01   3.4729791e-01
   2.0900000e+00  -3.2707599e-01   3.2163541e-01  -3.6090863e-01   3.5034230e-01
   2.1000000e+00  -3.2357341e-01   3.2402744e-01  -3.5739053e-01   3.5325576e-01
   2.1100000e+00  -3.2005030e-01   3.2629520e-01  -3.5384395e-01   3.5603939e-01
   2.1200000e+00  -3.1650788e-01   3.2843996e-01  -3.5027018e-01   3.5869429e-01
   2.1300000e+00  -3.1294736e-01   3.3046303e-01  -3.4667049e-01   3.6122159e-01
   2.1400000e+00  -3.0936994e-01   3.3236571e-01  -3.4304617e-01   3.6362243e-01
   2.1500000e+00  -3.0577680e-01   3.3414930e-01  -3.3939846e-01   3.6589795e-01
   2.1600000e+00  -3.0216912e-01   3.3581513e-01  -3.3572862e-01   3.6804932e-01
   2.1700000e+00  -2.9854805e-01   3.3736454e-01  -3.3203788e-01   3.7007771e-01
   2.1800000e+00  -2.9491474e-01   3.3879887e-01  -3.2832747e-01   3.7198432e-01
   2.1900000e+00  -2.9127032e-01   3.4011947e-01  -3.2459860e-01   3.7377036e-01
   2.2000000e+00  -2.8761591e-01   3.4132770e-01  -3.2085246e-01   3.7543703e-01
   2.2100000e+00  -2.8395260e-01   3.4242493e-01  -3.1709025e-01   3.7698556e-01
   2.2200000e+00  -2.8028150e-01   3.4341253e-01  -3.1331314e-01   3.7841719e-01
   2.2300000e+00  -2.7660368e-01   3.4429191e-01  -3.0952229e-01   3.7973319e-01
   2.2400000e+00  -2.7292021e-01   3.4506445e-01  -3.0571886e-01   3.8093479e-01
   2.2500000e+00  -2.6923212e-01   3.4573156e-01  -3.0190397e-01   3.8202330e-01
   2.2600000e+00  -2.6554046e-01   3.4629464e-01  -2.9807877e-01   3.8299998e-01
   2.2700000e+00  -2.6184625e-01   3.4675512e-01  -2.9424434e-01   3.8386613e-01
   2.2800000e+00  -2.5815050e-01   3.4711442e-01  -2.9040181e-01   3.8462306e-01
   2.2900000e+00  -2.5445420e-01   3.4737398e-01  -2.8655224e-01   3.8527209e-01
   2.3000000e+00  -2.5075833e-01   3.4753524e-01  -2.8269672e-01   3.8581454e-01
   2.3100000e+00  -2.4706386e-01   3.4759964e-01  -2.7883630e-01   3.8625175e-01
   2.3200000e+00  -2.4337173e-01   3.4756864e-01  -2.7497203e-01   3.8658506e-01
   2.3300000e+00  -2.3968288e-01   3.4744369e-01  -2.7110494e-01   3.8681583e-01
   2.3400000e+00  -2.3599823e-01   3.4722626e-01  -2.6723605e-01   3.8694541e-01
   2.3500000e+00  -2.3231869e-01   3.4691782e-01  -2.6336637e-01   3.8697519e-01
   2.3600000e+00  -2.2864516e-01   3.4651985e-01  -2.5949688e-01   3.8690653e-01
   2.3700000e+00  -2.2497851e-01   3.4603382e-01  -2.5562856e-01   3.8674083e-01
   2.3800000e+00  -2.2131960e-01   3.4546121e-01  -2.5176238e-01   3.8647948e-01
   2.3900000e+00  -2.1766928e-01   3.4480352e-01  -2.4789928e-01   3.8612387e-01
   2.4000000e+00  -2.1402839e-01   3.4406223e-01  -2.4404021e-01   3.8567542e-01
   2.4100000e+00  -2.1039774e-01   3.4323884e-01  -2.4018608e-01   3.8513555e-01
   2.4200000e+00  -2.0677815e-01   3.4233485e-01  -2.3633780e-01   3.8450566e-01
   2.4300000e+00  -2.0317038e-01   3.4135175e-01  -2.3249626e-01   3.8378719e-01
   2.4400000e+00  -1.9957523e-01   3.4029105e-01  -2.2866235e-01   3.8298157e-01
   2.4500000e+00  -1.9599345e-01   3.3915425e-01  -2.2483692e-01   3.8209023e-01
   2.4600000e+00  -1.9242578e-01   3.3794286e-01  -2.2102082e-01   3.8111462e-01
   2.4700000e+00  -1.8887296e-01   3.3665838e-01  -2.1721490e-01   3.8005618e-01
   2.4800000e+00  -1.8533569e-01   3.3530233e-01  -2.1341997e-01   3.7891636e-01
   2.4900000e+00  -1.8181467e-01   3.3387620e-01  -2.0963684e-01   3.7769662e-01
   2.5000000e+00  -1.7831059e-01   3.3238150e-01  -2.0586630e-01   3.7639841e-01
   2.5100000e+00  -1.7482412e-01   3.3081975e-01  -2.0210913e-01   3.7502319e-01
   2.5200000e+00  -1.7135590e-01   3.2919245e-01  -1.9836609e-01   3.7357242e-01
   2.5300000e+00  -1.6790658e-01   3.2750110e-01  -1.9463793e-01   3.7204758e-01
   2.5400000e+00  -1.6447678e-01   3.2574720e-01  -1.9092538e-01   3.7045011e-01
   2.5500000e+00  -1.6106710e-01   3.2393226e-01  -1.8722916e-01   3.6878151e-01
   2.5600000e+00  -1.5767814e-01   3.2205778e-01  -1.8354998e-01   3.6704323e-01
   2.5700000e+00  -1.5431048e-01   3.2012525e-01  -1.7988853e-01   3.6523674e-01
   2.5800000e+00  -1.5096467e-01   3.1813617e-01  -1.7624547e-01   3.6336352e-01
   2.5900000e+00  -1.4764126e-01   3.1609202e-01  -1.7262147e-01   3.6142504e-01
   2.6000000e+00  -1.4434079e-01   3.1399429e-01  -1.6901718e-01   3.5942276e-01
   2.6100000e+00  -1.4106377e-01   3.1184446e-01  -1.6543322e-01   3.5735817e-01
   2.6200000e+00  -1.3781071e-01   3.0964400e-01  -1.6187022e-01   3.5523272e-01
   2.6300000e+00  -1.3458208e-01   3.0739439e-01  -1.5832877e-01   3.5304790e-01
   2.6400000e+00  -1.3137837e-01   3.0509708e-01  -1.5480946e-01   3.5080515e-01
   2.6500000e+00  -1.2820002e-01   3.0275355e-01  -1.5131285e-01   3.4850596e-01
   2.6600000e+00  -1.2504749e-01   3.0036524e-01  -1.4783952e-01   3.4615178e-01
   2.6700000e+00  -1.2192119e-01   2.9793359e-01  -1.4439000e-01   3.4374407e-01
   2.6800000e+00  -1.1882154e-01   2.9546005e-01  -1.4096481e-01   3.4128428e-01
   2.6900000e+00  -1.1574894e-01   2.9294604e-01  -1.3756448e-01   3.3877387e-01
   2.7000000e+00  -1.1270378e-01   2.9039299e-01  -1.3418950e-01   3.3621430e-01
   2.7100000e+00  -1.0968641e-01   2.8780231e-01  -1.3084035e-01   3.3360699e-01
   2.7200000e+00  -1.0669719e-01   2.8517541e-01  -1.2751751e-01   3.3095340e-01
   2.7300000e+00  -1.0373647e-01   2.8251368e-01  -1.2422143e-01   3.2825495e-01
   2.7400000e+00  -1.0080457e-01   2.7981850e-01  -1.2095256e-01   3.2551307e-01
   2.7500000e+00  -9.7901797e-02   2.7709126e-01  -1.1771131e-01   3.2272920e-01
   2.7600000e+00  -9.5028455e-02   2.7433333e-01  -1.1449811e-01   3.1990474e-01
   2.7700000e+00  -9.2184826e-02   2.7154605e-01  -1.1131335e-01   3.1704111e-01
   2.7800000e+00  -8.9371178e-02   2.6873077e-01  -1.0815741e-01   3.1413971e-01
   2.7900000e+00  -8.6587769e-02   2.6588882e-01  -1.0503068e-01   3.1120193e-01
   2.8000000e+00  -8.3834841e-02   2.6302154e-01  -1.0193349e-01   3.0822917e-01
   2.8100000e+00  -8.1112621e-02   2.6013021e-01  -9.8866204e-02   3.0522281e-01
   2.8200000e+00  -7.8421327e-02   2.5721615e-01  -9.5829143e-02   3.0218421e-01
   2.8300000e+00  -7.5761160e-02   2.5428064e-01  -9.2822623e-02   2.9911475e-01
   2.8400000e+00  -7.3132309e-02   2.5132494e-01  -8.9846946e-02   2.9601577e-01
   2.8500000e+00  -7.0534951e-02   2.4835033e-01  -8.6902401e-02   2.9288863e-01
   2.8600000e+00  -6.7969248e-02   2.4535803e-01  -8.3989263e-02   2.8973465e-01
   2.8700000e+00  -6.5435352e-02   2.4234928e-01  -8.1107793e-02   2.8655517e-01
   2.8800000e+00  -6.2933401e-02   2.3932531e-01  -7.8258240e-02   2.8335150e-01
   2.8900000e+00  -6.0463520e-02   2.3628730e-01  -7.5440839e-02   2.8012494e-01
   2.9000000e+00  -5.8025822e-02   2.3323646e-01  -7.2655813e-02   2.7687679e-01
   2.9100000e+00  -5.5620410e-02   2.3017394e-01  -6.9903371e-02   2.7360833e-01
   2.9200000e+00  -5.3247372e-02   2.2710091e-01  -6.7183710e-02   2.7032082e-01
   2.9300000e+00  -5.0906786e-02   2.2401852e-01  -6.4497014e-02   2.6701554e-01
   2.9400000e+00  -4.8598718e-02   2.2092788e-01  -6.1843454e-02   2.6369372e-01
   2.9500000e+00  -4.6323223e-02   2.1783010e-01  -5.9223191e-02   2.6035660e-01
   2.9600000e+00  -4.4080343e-02   2.1472629e-01  -5.6636369e-02   2.5700539e-01
   2.9700000e+00  -4.1870111e-02   2.1161752e-01  -5.4083126e-02   2.5364132e-01
   2.9800000e+00  -3.9692549e-02   2.0850486e-01  -5.1563582e-02   2.5026557e-01
   2.9900000e+00  -3.7547666e-02   2.0538934e-01  -4.9077849e-02   2.4687932e-01
   3.0000000e+00  -3.5435463e-02   2.0227199e-01  -4.6626027e-02   2.4348374e-01
   3.0100000e+00  -3.3355928e-02   1.9915383e-01  -4.4208202e-02   2.4007998e-01
   3.0200000e+00  -3.1309042e-02   1.9603586e-01  -4.1824451e-02   2.3666919e-01
   3.0300000e+00  -2.9294773e-02   1.9291904e-01  -3.9474838e-02   2.3325248e-01
   3.0400000e+00  -2.7313081e-02   1.8980434e-01  -3.7159417e-02   2.2983097e-01
   3.0500000e+00  -2.5363915e-02   1.8669270e-01  -3.4878231e-02   2.2640574e-01
   3.0600000e+00  -2.3447215e-02   1.8358505e-01  -3.2631311e-02   2.2297789e-01
   3.0700000e+00  -2.1562913e-02   1.8048229e-01  -3.0418678e-02   2.1954846e-01
   3.0800000e+00  -1.9710930e-02   1.7738531e-01  -2.8240343e-02   2.1611852e-01
   3.0900000e+00  -1.7891179e-02   1.7429499e-01  -2.6096306e-02   2.1268909e-01
   3.1000000e+00  -1.6103565e-02   1.7121218e-01  -2.3986557e-02   2.0926118e-01
   3.1100000e+00  -1.4347982e-02   1.6813771e-01  -2.1911074e-02   2.0583581e-01
   3.1200000e+00  -1.2624317e-02   1.6507240e-01  -1.9869829e-02   2.0241394e-01
   3.1300000e+00  -1.0932452e-02   1.6201706e-01  -1.7862780e-02   1.9899656e-01
   3.1400000e+00  -9.2722548e-03   1.5897246e-01  -1.5889879e-02   1.9558460e-01
   3.1500000e+00  -7.6435907e-03   1.5593937e-01  -1.3951067e-02   1.9217901e-01
   3.1600000e+00  -6.0463150e-03   1.5291853e-01  -1.2046275e-02   1.8878070e-01
   3.1700000e+00  -4.4802762e-03   1.4991067e-01  -1.0175426e-02   1.8539057e-01
   3.1800000e+00  -2.9453154e-03   1.4691651e-01  -8.3384335e-03   1.8200950e-01
   3.1900000e+00  -1.4412669e-03   1.4393672e-01  -6.5352028e-03   1.7863836e-01
   3.2000000e+00   3.2041734e-05   1.4097200e-01  -4.7656303e-03   1.7527800e-01
   3.2100000e+00   1.4747898e-03   1.3802299e-01  -3.0296040e-03   1.7192925e-01
   3.2200000e+00   2.8871629e-03   1.3509033e-01  -1.3270038e-03   1.6859293e-01
   3.2300000e+00   4.2693527e-03   1.3217464e-01   3.4229866e-04   1.6526982e-01
   3.2400000e+00   5.6215573e-03   1.2927652e-01   1.9784394e-03   1.6196072e-01
   3.2500000e+00   6.9439802e-03   1.2639656e-01   3.5815622e-03   1.5866637e-01
   3.2600000e+00   8.2368309e-03   1.2353533e-01   5.1518186e-03   1.5538754e-01
   3.2700000e+00   9.5003242e-03   1.2069337e-01   6.6893671e-03   1.5212493e-01
   3.2800000e+00   1.0734680e-02   1.1787122e-01   8.1943736e-03   1.4887926e-01
   3.2900000e+00   1.1940124e-02   1.1506940e-01   9.6670111e-03   1.4565123e-01
   3.3000000e+00   1.3116887e-02   1.1228839e-01   1.1107459e-02   1.4244150e-01
   3.3100000e+00   1.4265202e-02   1.0952868e-01   1.2515904e-02   1.3925073e-01
   3.3200000e+00   1.5385310e-02   1.0679074e-01   1.3892539e-02   1.3607956e-01
   3.3300000e+00   1.6477455e-02   1.0407501e-01   1.5237563e-02   1.3292862e-01
   3.3400000e+00   1.7541884e-02   1.0138191e-01   1.6551181e-02   1.2979850e-01
   3.3500000e+00   1.8578850e-02   9.8711876e-02   1.7833604e-02   1.2668979e-01
   3.3600000e+00   1.9588609e-02   9.6065291e-02   1.9085050e-02   1.2360306e-01
   3.3700000e+00   2.0571420e-02   9.3442538e-02   2.0305740e-02   1.2053886e-01
   3.3800000e+00   2.1527546e-02   9.0843982e-02   2.1495904e-02   1.1749773e-01
   3.3900000e+00   2.2457255e-02   8.8269973e-02   2.2655774e-02   1.1448017e-01
   3.4000000e+00   2.3360816e-02   8.5720843e-02   2.3785588e-02   1.1148671e-01
   3.4100000e+00   2.4238502e-02   8.3196910e-02   2.4885590e-02   1.0851780e-01
   3.4200000e+00   2.5090588e-02   8.0698476e-02   2.5956027e-02   1.0557393e-01
   3.4300000e+00   2.5917353e-02   7.8225829e-02   2.6997153e-02   1.0265553e-01
   3.4400000e+00   2.6719077e-02   7.5779239e-02   2.8009224e-02   9.9763053e-02
   3.4500000e+00   2.7496045e-02   7.3358965e-02   2.8992502e-02   9.6896900e-02
   3.4600000e+00   2.8248541e-02   7.0965248e-02   2.9947251e-02   9.4057474e-02
   3.4700000e+00   2.8976853e-02   6.8598317e-02   3.0873742e-02   9.1245159e-02
   3.4800000e+00   2.9681270e-02   6.6258386e-02   3.1772246e-02   8.8460320e-02
   3.4900000e+00   3.0362085e-02   6.3945653e-02   3.2643041e-02   8.5703310e-02
   3.5000000e+00   3.1019589e-02   6.1660306e-02   3.3486406e-02   8.2974461e-02
   3.5100000e+00   3.1654079e-02   5.9402516e-02   3.4302625e-02   8.0274094e-02
   3.5200000e+00   3.2265848e-02   5.7172443e-02   3.5091984e-02   7.7602512e-02
   3.5300000e+00   3.2855195e-02   5.4970232e-02   3.5854772e-02   7.4960003e-02
   3.5400000e+00   3.3422418e-02   5.2796015e-02   3.6591282e-02   7.2346839e-02
   3.5500000e+00   3.3967816e-02   5.0649914e-02   3.7301808e-02   6.9763278e-02
   3.5600000e+00   3.4491690e-02   4.8532034e-02   3.7986647e-02   6.7209562e-02
   3.5700000e+00   3.4994339e-02   4.6442473e-02   3.8646099e-02   6.4685919e-02
   3.5800000e+00   3.5476065e-02   4.4381311e-02   3.9280466e-02   6.2192562e-02
   3.5900000e+00   3.5937170e-02   4.2348622e-02   3.9890052e-02   5.9729691e-02
   3.6000000e+00   3.6377957e-02   4.0344464e-02   4.0475162e-02   5.7297490e-02
   3.6100000e+00   3.6798727e-02   3.8368885e-02   4.1036105e-02   5.4896129e-02
   3.6200000e+00   3.7199784e-02   3.6421923e-02   4.1573188e-02   5.2525765e-02
   3.6300000e+00   3.7581429e-02   3.4503603e-02   4.2086724e-02   5.0186541e-02
   3.6400000e+00   3.7943966e-02   3.2613941e-02   4.2577023e-02   4.7878588e-02
   3.6500000e+00   3.8287696e-02   3.0752942e-02   4.3044400e-02   4.5602021e-02
   3.6600000e+00   3.8612922e-02   2.8920600e-02   4.3489169e-02   4.3356944e-02
   3.6700000e+00   3.8919944e-02   2.7116899e-02   4.3911644e-02   4.1143449e-02
   3.6800000e+00   3.9209065e-02   2.5341815e-02   4.4312143e-02   3.8961612e-02
   3.6900000e+00   3.9480584e-02   2.3595311e-02   4.4690982e-02   3.6811500e-02
   3.7000000e+00   3.9734801e-02   2.1877345e-02   4.5048479e-02   3.4693167e-02
   3.7100000e+00   3.9972015e-02   2.0187862e-02   4.5384952e-02   3.2606654e-02
   3.7200000e+00   4.0192524e-02   1.8526801e-02   4.5700718e-02   3.0551992e-02
   3.7300000e+00   4.0396626e-02   1.6894089e-02   4.5996098e-02   2.8529198e-02
   3.7400000e+00   4.0584615e-02   1.5289648e-02   4.6271409e-02   2.6538281e-02
   3.7500000e+00   4.0756788e-02   1.3713390e-02   4.6526970e-02   2.4579236e-02
   3.7600000e+00   4.0913438e-02   1.2165218e-02   4.6763100e-02   2.2652050e-02
   3.7700000e+00   4.1054856e-02   1.0645030e-02   4.6980117e-02   2.0756696e-02
   3.7800000e+00   4.1181335e-02   9.1527134e-03   4.7178339e-02   1.8893139e-02
   3.7900000e+00   4.1293163e-02   7.6881504e-03   4.7358085e-02   1.7061333e-02
   3.8000000e+00   4.1390629e-02   6.2512149e-03   4.7519672e-02   1.5261224e-02
   3.8100000e+00   4.1474020e-02   4.8417744e-03   4.7663415e-02   1.3492745e-02
   3.8200000e+00   4.1543619e-02   3.4596892e-03   4.7789632e-02   1.1755822e-02
   3.8300000e+00   4.1599711e-02   2.1048133e-03   4.7898637e-02   1.0050371e-02
   3.8400000e+00   4.1642576e-02   7.7699451e-04   4.7990744e-02   8.3762984e-03
   3.8500000e+00   4.1672494e-02  -5.2392573e-04   4.8066267e-02   6.7335027e-03
   3.8600000e+00   4.1689742e-02  -1.7981118e-03   4.8125518e-02   5.1218734e-03
   3.8700000e+00   4.1694597e-02  -3.0457337e-03   4.8168808e-02   3.5412917e-03
   3.8800000e+00   4.1687332e-02  -4.2669672e-03   4.8196447e-02   1.9916306e-03
   3.8900000e+00   4.1668218e-02  -5.4619931e-03   4.8208743e-02   4.7275535e-04
   3.9000000e+00   4.1637526e-02  -6.6309976e-03   4.8206004e-02  -1.0154767e-03
   3.9100000e+00   4.1595521e-02  -7.7741717e-03   4.8188535e-02  -2.4732156e-03
   3.9200000e+00   4.1542471e-02  -8.8917110e-03   4.8156641e-02  -3.9006186e-03
   3.9300000e+00   4.1478637e-02  -9.9838161e-03   4.8110623e-02  -5.2978501e-03
   3.9400000e+00   4.1404280e-02  -1.1050691e-02   4.8050784e-02  -6.6650812e-03
   3.9500000e+00   4.1319659e-02  -1.2092546e-02   4.7977421e-02  -8.0024899e-03
   3.9600000e+00   4.1225029e-02  -1.3109593e-02   4.7890833e-02  -9.3102602e-03
   3.9700000e+00   4.1120645e-02  -1.4102049e-02   4.7791314e-02  -1.0588583e-02
   3.9800000e+00   4.1006756e-02  -1.5070134e-02   4.7679159e-02  -1.1837654e-02
   3.9900000e+00   4.0883613e-02  -1.6014073e-02   4.7554658e-02  -1.3057676e-02
   4.0000000e+00   4.0751461e-02  -1.6934092e-02   4.7418101e-02  -1.4248857e-02
   4.0100000e+00   4.0610543e-02  -1.7830423e-02   4.7269776e-02  -1.5411409e-02
   4.0200000e+00   4.0461102e-02  -1.8703298e-02   4.7109968e-02  -1.6545553e-02
   4.0300000e+00   4.0303375e-02  -1.9552954e-02   4.6938959e-02  -1.7651510e-02
   4.0400000e+00   4.0137599e-02  -2.0379629e-02   4.6757031e-02  -1.8729508e-02
   4.0500000e+00   3.9964007e-02  -2.1183567e-02   4.6564461e-02  -1.9779782e-02
   4.0600000e+00   3.9782829e-02  -2.1965009e-02   4.6361527e-02  -2.0802569e-02
   4.0700000e+00   3.9594294e-02  -2.2724203e-02   4.6148501e-02  -2.1798108e-02
   4.0800000e+00   3.9398627e-02  -2.3461397e-02   4.5925655e-02  -2.2766648e-02
   4.0900000e+00   3.9196051e-02  -2.4176840e-02   4.5693257e-02  -2.3708436e-02
   4.1000000e+00   3.8986785e-02  -2.4870786e-02   4.5451574e-02  -2.4623726e-02
   4.1100000e+00   3.8771047e-02  -2.5543486e-02   4.5200870e-02  -2.5512775e-02
   4.1200000e+00   3.8549052e-02  -2.6195198e-02   4.4941405e-02  -2.6375842e-02
   4.1300000e+00   3.8321010e-02  -2.6826176e-02   4.4673439e-02  -2.7213191e-02
   4.1400000e+00   3.8087132e-02  -2.7436680e-02   4.4397226e-02  -2.8025089e-02
   4.1500000e+00   3.7847622e-02  -2.8026967e-02   4.4113021e-02  -2.8811804e-02
   4.1600000e+00   3.7602686e-02  -2.8597299e-02   4.3821073e-02  -2.9573608e-02
   4.1700000e+00   3.7352523e-02  -2.9147935e-02   4.3521631e-02  -3.0310775e-02
   4.1800000e+00   3.7097330e-02  -2.9679138e-02   4.3214939e-02  -3.1023582e-02
   4.1900000e+00   3.6837305e-02  -3.0191170e-02   4.2901240e-02  -3.1712308e-02
   4.2000000e+00   3.6572637e-02  -3.0684293e-02   4.2580772e-02  -3.2377234e-02
   4.2100000e+00   3.6303518e-02  -3.1158772e-02   4.2253773e-02  -3.3018642e-02
   4.2200000e+00   3.6030133e-02  -3.1614869e-02   4.1920477e-02  -3.3636818e-02
   4.2300000e+00   3.5752667e-02  -3.2052849e-02   4.1581113e-02  -3.4232046e-02
   4.2400000e+00   3.5471300e-02  -3.2472976e-02   4.1235911e-02  -3.4804616e-02
   4.2500000e+00   3.5186211e-02  -3.2875513e-02   4.0885096e-02  -3.5354816e-02
   4.2600000e+00   3.4897576e-02  -3.3260725e-02   4.0528889e-02  -3.5882937e-02
   4.2700000e+00   3.4605566e-02  -3.3628875e-02   4.0167510e-02  -3.6389268e-02
   4.2800000e+00   3.4310353e-02  -3.3980227e-02   3.9801175e-02  -3.6874104e-02
   4.2900000e+00   3.4012103e-02  -3.4315044e-02   3.9430098e-02  -3.7337737e-02
   4.3000000e+00   3.3710980e-02  -3.4633589e-02   3.9054490e-02  -3.7780461e-02
   4.3100000e+00   3.3407146e-02  -3.4936125e-02   3.8674558e-02  -3.8202570e-02
   4.3200000e+00   3.3100761e-02  -3.5222911e-02   3.8290506e-02  -3.8604359e-02
   4.3300000e+00   3.2791979e-02  -3.5494210e-02   3.7902537e-02  -3.8986123e-02
   4.3400000e+00   3.2480956e-02  -3.5750282e-02   3.7510849e-02  -3.9348158e-02
   4.3500000e+00   3.2167840e-02  -3.5991386e-02   3.7115639e-02  -3.9690758e-02
   4.3600000e+00   3.1852781e-02  -3.6217781e-02   3.6717098e-02  -4.0014221e-02
   4.3700000e+00   3.1535923e-02  -3.6429723e-02   3.6315417e-02  -4.0318840e-02
   4.3800000e+00   3.1217409e-02  -3.6627469e-02   3.5910783e-02  -4.0604912e-02
   4.3900000e+00   3.0897379e-02  -3.6811275e-02   3.5503380e-02  -4.0872731e-02
   4.4000000e+00   3.0575971e-02  -3.6981394e-02   3.5093388e-02  -4.1122591e-02
   4.4100000e+00   3.0253318e-02  -3.7138080e-02   3.4680987e-02  -4.1354788e-02
   4.4200000e+00   2.9929553e-02  -3.7281583e-02   3.4266350e-02  -4.1569613e-02
   4.4300000e+00   2.9604806e-02  -3.7412155e-02   3.3849652e-02  -4.1767361e-02
   4.4400000e+00   2.9279202e-02  -3.7530043e-02   3.3431059e-02  -4.1948323e-02
   4.4500000e+00   2.8952867e-02  -3.7635495e-02   3.3010740e-02  -4.2112791e-02
   4.4600000e+00   2.8625922e-02  -3.7728757e-02   3.2588857e-02  -4.2261054e-02
   4.4700000e+00   2.8298486e-02  -3.7810073e-02   3.2165572e-02  -4.2393402e-02
   4.4800000e+00   2.7970675e-02  -3.7879685e-02   3.1741041e-02  -4.2510124e-02
   4.4900000e+00   2.7642605e-02  -3.7937834e-02   3.1315421e-02  -4.2611506e-02
   4.5000000e+00   2.7314385e-02  -3.7984760e-02   3.0888862e-02  -4.2697835e-02
   4.5100000e+00   2.6986127e-02  -3.8020699e-02   3.0461513e-02  -4.2769394e-02
   4.5200000e+00   2.6657935e-02  -3.8045887e-02   3.0033522e-02  -4.2826467e-02
   4.5300000e+00   2.6329915e-02  -3.8060559e-02   2.9605031e-02  -4.2869336e-02
   4.5400000e+00   2.6002169e-02  -3.8064946e-02   2.9176182e-02  -4.2898282e-02
   4.5500000e+00   2.5674795e-02  -3.8059277e-02   2.8747111e-02  -4.2913582e-02
   4.5600000e+00   2.5347891e-02  -3.8043781e-02   2.8317955e-02  -4.2915514e-02
   4.5700000e+00   2.5021553e-02  -3.8018684e-02   2.7888844e-02  -4.2904354e-02
   4.5800000e+00   2.4695871e-02  -3.7984210e-02   2.7459910e-02  -4.2880375e-02
   4.5900000e+00   2.4370938e-02  -3.7940581e-02   2.7031279e-02  -4.2843849e-02
   4.6000000e+00   2.4046839e-02  -3.7888017e-02   2.6603074e-02  -4.2795047e-02
   4.6100000e+00   2.3723662e-02  -3.7826735e-02   2.6175418e-02  -4.2734236e-02
   4.6200000e+00   2.3401490e-02  -3.7756952e-02   2.5748429e-02  -4.2661683e-02
   4.6300000e+00   2.3080403e-02  -3.7678881e-02   2.5322222e-02  -4.2577653e-02
   4.6400000e+00   2.2760482e-02  -3.7592732e-02   2.4896913e-02  -4.2482407e-02
   4.6500000e+00   2.2441802e-02  -3.7498717e-02   2.4472611e-02  -4.2376207e-02
   4.6600000e+00   2.2124439e-02  -3.7397040e-02   2.4049424e-02  -4.2259310e-02
   4.6700000e+00   2.1808466e-02  -3.7287908e-02   2.3627459e-02  -4.2131972e-02
   4.6800000e+00   2.1493952e-02  -3.7171523e-02   2.3206819e-02  -4.1994447e-02
   4.6900000e+00   2.1180967e-02  -3.7048085e-02   2.2787604e-02  -4.1846987e-02
   4.7000000e+00   2.0869578e-02  -3.6917792e-02   2.2369911e-02  -4.1689842e-02
   4.7100000e+00   2.0559848e-02  -3.6780840e-02   2.1953838e-02  -4.1523259e-02
   4.7200000e+00   2.0251840e-02  -3.6637422e-02   2.1539477e-02  -4.1347482e-02
   4.7300000e+00   1.9945615e-02  -3.6487729e-02   2.1126918e-02  -4.1162754e-02
   4.7400000e+00   1.9641231e-02  -3.6331951e-02   2.0716251e-02  -4.0969316e-02
   4.7500000e+00   1.9338746e-02  -3.6170273e-02   2.0307560e-02  -4.0767405e-02
   4.7600000e+00   1.9038214e-02  -3.6002881e-02   1.9900930e-02  -4.0557257e-02
   4.7700000e+00   1.8739687e-02  -3.5829955e-02   1.9496442e-02  -4.0339105e-02
   4.7800000e+00   1.8443218e-02  -3.5651675e-02   1.9094174e-02  -4.0113179e-02
   4.7900000e+00   1.8148856e-02  -3.5468219e-02   1.8694203e-02  -3.9879708e-02
   4.8000000e+00   1.7856648e-02  -3.5279761e-02   1.8296604e-02  -3.9638917e-02
   4.8100000e+00   1.7566640e-02  -3.5086473e-02   1.7901449e-02  -3.9391030e-02
   4.8200000e+00   1.7278876e-02  -3.4888526e-02   1.7508807e-02  -3.9136266e-02
   4.8300000e+00   1.6993398e-02  -3.4686087e-02   1.7118746e-02  -3.8874845e-02
   4.8400000e+00   1.6710248e-02  -3.4479322e-02   1.6731331e-02  -3.8606981e-02
   4.8500000e+00   1.6429464e-02  -3.4268394e-02   1.6346627e-02  -3.8332888e-02
   4.8600000e+00   1.6151083e-02  -3.4053463e-02   1.5964693e-02  -3.8052777e-02
   4.8700000e+00   1.5875142e-02  -3.3834687e-02   1.5585591e-02  -3.7766854e-02
   4.8800000e+00   1.5601675e-02  -3.3612223e-02   1.5209375e-02  -3.7475326e-02
   4.8900000e+00   1.5330714e-02  -3.3386225e-02   1.4836102e-02  -3.7178395e-02
   4.9000000e+00   1.5062291e-02  -3.3156842e-02   1.4465824e-02  -3.6876261e-02
   4.9100000e+00   1.4796435e-02  -3.2924225e-02   1.4098593e-02  -3.6569121e-02
   4.9200000e+00   1.4533174e-02  -3.2688520e-02   1.3734458e-02  -3.6257171e-02
   4.9300000e+00   1.4272535e-02  -3.2449871e-02   1.3373465e-02  -3.5940603e-02
   4.9400000e+00   1.4014543e-02  -3.2208420e-02   1.3015661e-02  -3.5619607e-02
   4.9500000e+00   1.3759222e-02  -3.1964307e-02   1.2661087e-02  -3.5294369e-02
   4.9600000e+00   1.3506595e-02  -3.1717668e-02   1.2309787e-02  -3.4965074e-02
   4.9700000e+00   1.3256683e-02  -3.1468640e-02   1.1961799e-02  -3.4631904e-02
   4.9800000e+00   1.3009505e-02  -3.1217354e-02   1.1617161e-02  -3.4295037e-02
   4.9900000e+00   1.2765080e-02  -3.0963942e-02   1.1275910e-02  -3.3954652e-02
   5.0000000e+00   1.2523424e-02  -3.0708531e-02   1.0938079e-02  -3.3610921e-02


==> data/DuffingDiscreteReconError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -4.4854632e-04  -1.7866246e-03
   2.0000000e-02  -8.8508337e-04  -3.2049074e-03
   3.0000000e-02  -1.3017282e-03  -4.2979605e-03
   4.0000000e-02  -1.6937565e-03  -5.1053433e-03
   5.0000000e-02  -2.0588538e-03  -5.6625451e-03
   6.0000000e-02  -2.3964160e-03  -6.0009634e-03
   7.0000000e-02  -2.7069570e-03  -6.1481865e-03
   8.0000000e-02  -2.9916410e-03  -6.1284379e-03
   9.0000000e-02  -3.2519371e-03  -5.9630710e-03
   1.0000000e-01  -3.4893796e-03  -5.6710500e-03
   1.1000000e-01  -3.7054134e-03  -5.2693819e-03
   1.2000000e-01  -3.9013032e-03  -4.7734829e-03
   1.3000000e-01  -4.0780886e-03  -4.1974812e-03
   1.4000000e-01  -4.2365700e-03  -3.5544602e-03
   1.5000000e-01  -4.3773146e-03  -2.8566489e-03
   1.6000000e-01  -4.5006745e-03  -2.1155698e-03
   1.7000000e-01  -4.6068128e-03  -1.3421461e-03
   1.8000000e-01  -4.6957353e-03  -5.4677338e-04
   1.9000000e-01  -4.7673237e-03   2.6063692e-04
   2.0000000e-01  -4.8213717e-03   1.0706449e-03
   2.1000000e-01  -4.8576209e-03   1.8742913e-03
   2.2000000e-01  -4.8757974e-03   2.6631278e-03
   2.3000000e-01  -4.8756464e-03   3.4292623e-03
   2.4000000e-01  -4.8569649e-03   4.1654145e-03
   2.5000000e-01  -4.8196309e-03   4.8649731e-03
   2.6000000e-01  -4.7636290e-03   5.5220557e-03
   2.7000000e-01  -4.6890702e-03   6.1315595e-03
   2.8000000e-01  -4.5962071e-03   6.6892026e-03
   2.9000000e-01  -4.4854434e-03   7.1915530e-03
   3.0000000e-01  -4.3573379e-03   7.6360402e-03
   3.1000000e-01  -4.2126024e-03   8.0209515e-03
   3.2000000e-01  -4.0520966e-03   8.3454129e-03
   3.3000000e-01  -3.8768167e-03   8.6093519e-03
   3.4000000e-01  -3.6878822e-03   8.8134492e-03
   3.5000000e-01  -3.4865197e-03   8.9590775e-03
   3.6000000e-01  -3.2740438e-03   9.0482310e-03
   3.7000000e-01  -3.0518389e-03   9.0834500e-03
   3.8000000e-01  -2.8213386e-03   9.0677404e-03
   3.9000000e-01  -2.5840068e-03   9.0044911e-03
   4.0000000e-01  -2.3413188e-03   8.8973947e-03
   4.1000000e-01  -2.0947436e-03   8.7503677e-03
   4.2000000e-01  -1.8457277e-03   8.5674763e-03
   4.3000000e-01  -1.5956810e-03   8.3528689e-03
   4.4000000e-01  -1.3459641e-03   8.1107122e-03
   4.5000000e-01  -1.0978775e-03   7.8451360e-03
   4.6000000e-01  -8.5265228e-04   7.5601836e-03
   4.7000000e-01  -6.1144382e-04   7.2597709e-03
   4.8000000e-01  -3.7532587e-04   6.9476507e-03
   4.9000000e-01  -1.4528723e-04   6.6273859e-03
   5.0000000e-01   7.7771163e-05   6.3023256e-03
   5.1000000e-01   2.9303645e-04   5.9755910e-03
   5.2000000e-01   4.9978432e-04   5.6500625e-03
   5.3000000e-01   6.9737766e-04   5.3283747e-03
   5.4000000e-01   8.8526418e-04   5.0129142e-03
   5.5000000e-01   1.0629740e-03   4.7058207e-03
   5.6000000e-01   1.2301164e-03   4.4089907e-03
   5.7000000e-01   1.3863761e-03   4.1240850e-03
   5.8000000e-01   1.5315088e-03   3.8525374e-03
   5.9000000e-01   1.6653373e-03   3.5955654e-03
   6.0000000e-01   1.7877467e-03   3.3541809e-03
   6.1000000e-01   1.8986800e-03   3.1292037e-03
   6.2000000e-01   1.9981335e-03   2.9212738e-03
   6.3000000e-01   2.0861525e-03   2.7308648e-03
   6.4000000e-01   2.1628265e-03   2.5582977e-03
   6.5000000e-01   2.2282848e-03   2.4037540e-03
   6.6000000e-01   2.2826930e-03   2.2672886e-03
   6.7000000e-01   2.3262482e-03   2.1488429e-03
   6.8000000e-01   2.3591760e-03   2.0482561e-03
   6.9000000e-01   2.3817261e-03   1.9652781e-03
   7.0000000e-01   2.3941699e-03   1.8995789e-03
   7.1000000e-01   2.3967962e-03   1.8507609e-03
   7.2000000e-01   2.3899093e-03   1.8183670e-03
   7.3000000e-01   2.3738259e-03   1.8018903e-03
   7.4000000e-01   2.3488723e-03   1.8007825e-03
   7.5000000e-01   2.3153823e-03   1.8144621e-03
   7.6000000e-01   2.2736956e-03   1.8423193e-03
   7.7000000e-01   2.2241549e-03   1.8837254e-03
   7.8000000e-01   2.1671050e-03   1.9380366e-03
   7.9000000e-01   2.1028908e-03   2.0045994e-03
   8.0000000e-01   2.0318563e-03   2.0827561e-03
   8.1000000e-01   1.9543428e-03   2.1718479e-03
   8.2000000e-01   1.8706881e-03   2.2712195e-03
   8.3000000e-01   1.7812257e-03   2.3802220e-03
   8.4000000e-01   1.6862838e-03   2.4982153e-03
   8.5000000e-01   1.5861844e-03   2.6245705e-03
   8.6000000e-01   1.4812428e-03   2.7586730e-03
   8.7000000e-01   1.3717671e-03   2.8999233e-03
   8.8000000e-01   1.2580578e-03   3.0477383e-03
   8.9000000e-01   1.1404073e-03   3.2015535e-03
   9.0000000e-01   1.0190997e-03   3.3608224e-03
   9.1000000e-01   8.9441066e-04   3.5250185e-03
   9.2000000e-01   7.6660695e-04   3.6936355e-03
   9.3000000e-01   6.3594660e-04   3.8661875e-03
   9.4000000e-01   5.0267861e-04   4.0422091e-03
   9.5000000e-01   3.6704324e-04   4.2212559e-03
   9.6000000e-01   2.2927176e-04   4.4029037e-03
   9.7000000e-01   8.9586676e-05   4.5867490e-03
   9.8000000e-01  -5.1798405e-05   4.7724086e-03
   9.9000000e-01  -1.9467850e-04   4.9595191e-03
   1.0000000e+00  -3.3885715e-04   5.1477367e-03
   1.0100000e+00  -4.8414640e-04   5.3367368e-03
   1.0200000e+00  -6.3036627e-04   5.5262127e-03
   1.0300000e+00  -7.7734517e-04   5.7158768e-03
   1.0400000e+00  -9.2491913e-04   5.9054579e-03
   1.0500000e+00  -1.0729321e-03   6.0947026e-03
   1.0600000e+00  -1.2212352e-03   6.2833734e-03
   1.0700000e+00  -1.3696870e-03   6.4712484e-03
   1.0800000e+00  -1.5181532e-03   6.6581209e-03
   1.0900000e+00  -1.6665063e-03   6.8437993e-03
   1.1000000e+00  -1.8146253e-03   7.0281048e-03
   1.1100000e+00  -1.9623955e-03   7.2108725e-03
   1.1200000e+00  -2.1097088e-03   7.3919501e-03
   1.1300000e+00  -2.2564628e-03   7.5711976e-03
   1.1400000e+00  -2.4025607e-03   7.7484857e-03
   1.1500000e+00  -2.5479116e-03   7.9236973e-03
   1.1600000e+00  -2.6924298e-03   8.0967246e-03
   1.1700000e+00  -2.8360347e-03   8.2674703e-03
   1.1800000e+00  -2.9786506e-03   8.4358462e-03
   1.1900000e+00  -3.1202065e-03   8.6017728e-03
   1.2000000e+00  -3.2606360e-03   8.7651788e-03
   1.2100000e+00  -3.3998772e-03   8.9260015e-03
   1.2200000e+00  -3.5378721e-03   9.0841848e-03
   1.2300000e+00  -3.6745669e-03   9.2396802e-03
   1.2400000e+00  -3.8099116e-03   9.3924453e-03
   1.2500000e+00  -3.9438597e-03   9.5424445e-03
   1.2600000e+00  -4.0763685e-03   9.6896474e-03
   1.2700000e+00  -4.2073981e-03   9.8340290e-03
   1.2800000e+00  -4.3369126e-03   9.9755702e-03
   1.2900000e+00  -4.4648784e-03   1.0114256e-02
   1.3000000e+00  -4.5912650e-03   1.0250075e-02
   1.3100000e+00  -4.7160449e-03   1.0383022e-02
   1.3200000e+00  -4.8391931e-03   1.0513095e-02
   1.3300000e+00  -4.9606870e-03   1.0640293e-02
   1.3400000e+00  -5.0805065e-03   1.0764623e-02
   1.3500000e+00  -5.1986337e-03   1.0886091e-02
   1.3600000e+00  -5.3150530e-03   1.1004708e-02
   1.3700000e+00  -5.4297504e-03   1.1120486e-02
   1.3800000e+00  -5.5427147e-03   1.1233442e-02
   1.3900000e+00  -5.6539357e-03   1.1343593e-02
   1.4000000e+00  -5.7634054e-03   1.1450959e-02
   1.4100000e+00  -5.8711172e-03   1.1555562e-02
   1.4200000e+00  -5.9770663e-03   1.1657424e-02
   1.4300000e+00  -6.0812495e-03   1.1756572e-02
   1.4400000e+00  -6.1836644e-03   1.1853031e-02
   1.4500000e+00  -6.2843107e-03   1.1946828e-02
   1.4600000e+00  -6.3831888e-03   1.2037994e-02
   1.4700000e+00  -6.4803007e-03   1.2126558e-02
   1.4800000e+00  -6.5756491e-03   1.2212549e-02
   1.4900000e+00  -6.6692380e-03   1.2296002e-02
   1.5000000e+00  -6.7610725e-03   1.2376946e-02
   1.5100000e+00  -6.8511583e-03   1.2455417e-02
   1.5200000e+00  -6.9395024e-03   1.2531446e-02
   1.5300000e+00  -7.0261122e-03   1.2605069e-02
   1.5400000e+00  -7.1109963e-03   1.2676319e-02
   1.5500000e+00  -7.1941636e-03   1.2745232e-02
   1.5600000e+00  -7.2756240e-03   1.2811841e-02
   1.5700000e+00  -7.3553879e-03   1.2876183e-02
   1.5800000e+00  -7.4334664e-03   1.2938293e-02
   1.5900000e+00  -7.5098710e-03   1.2998206e-02
   1.6000000e+00  -7.5846139e-03   1.3055958e-02
   1.6100000e+00  -7.6577075e-03   1.3111584e-02
   1.6200000e+00  -7.7291650e-03   1.3165119e-02
   1.6300000e+00  -7.7989998e-03   1.3216599e-02
   1.6400000e+00  -7.8672258e-03   1.3266059e-02
   1.6500000e+00  -7.9338571e-03   1.3313534e-02
   1.6600000e+00  -7.9989081e-03   1.3359059e-02
   1.6700000e+00  -8.0623938e-03   1.3402669e-02
   1.6800000e+00  -8.1243291e-03   1.3444397e-02
   1.6900000e+00  -8.1847293e-03   1.3484279e-02
   1.7000000e+00  -8.2436101e-03   1.3522347e-02
   1.7100000e+00  -8.3009872e-03   1.3558637e-02
   1.7200000e+00  -8.3568766e-03   1.3593181e-02
   1.7300000e+00  -8.4112941e-03   1.3626011e-02
   1.7400000e+00  -8.4642561e-03   1.3657160e-02
   1.7500000e+00  -8.5157790e-03   1.3686662e-02
   1.7600000e+00  -8.5658793e-03   1.3714547e-02
   1.7700000e+00  -8.6145735e-03   1.3740847e-02
   1.7800000e+00  -8.6618781e-03   1.3765594e-02
   1.7900000e+00  -8.7078100e-03   1.3788818e-02
   1.8000000e+00  -8.7523858e-03   1.3810549e-02
   1.8100000e+00  -8.7956222e-03   1.3830817e-02
   1.8200000e+00  -8.8375361e-03   1.3849653e-02
   1.8300000e+00  -8.8781444e-03   1.3867084e-02
   1.8400000e+00  -8.9174637e-03   1.3883140e-02
   1.8500000e+00  -8.9555111e-03   1.3897850e-02
   1.8600000e+00  -8.9923032e-03   1.3911240e-02
   1.8700000e+00  -9.0278567e-03   1.3923339e-02
   1.8800000e+00  -9.0621883e-03   1.3934173e-02
   1.8900000e+00  -9.0953148e-03   1.3943769e-02
   1.9000000e+00  -9.1272529e-03   1.3952154e-02
   1.9100000e+00  -9.1580190e-03   1.3959353e-02
   1.9200000e+00  -9.1876298e-03   1.3965392e-02
   1.9300000e+00  -9.2161014e-03   1.3970296e-02
   1.9400000e+00  -9.2434504e-03   1.3974088e-02
   1.9500000e+00  -9.2696929e-03   1.3976794e-02
   1.9600000e+00  -9.2948452e-03   1.3978437e-02
   1.9700000e+00  -9.3189234e-03   1.3979041e-02
   1.9800000e+00  -9.3419434e-03   1.3978628e-02
   1.9900000e+00  -9.3639212e-03   1.3977222e-02
   2.0000000e+00  -9.3848723e-03   1.3974844e-02
   2.0100000e+00  -9.4048127e-03   1.3971516e-02
   2.0200000e+00  -9.4237577e-03   1.3967260e-02
   2.0300000e+00  -9.4417229e-03   1.3962097e-02
   2.0400000e+00  -9.4587235e-03   1.3956047e-02
   2.0500000e+00  -9.4747749e-03   1.3949131e-02
   2.0600000e+00  -9.4898918e-03   1.3941369e-02
   2.0700000e+00  -9.5040894e-03   1.3932780e-02
   2.0800000e+00  -9.5173825e-03   1.3923384e-02
   2.0900000e+00  -9.5297859e-03   1.3913199e-02
   2.1000000e+00  -9.5413138e-03   1.3902245e-02
   2.1100000e+00  -9.5519808e-03   1.3890540e-02
   2.1200000e+00  -9.5618012e-03   1.3878100e-02
   2.1300000e+00  -9.5707892e-03   1.3864945e-02
   2.1400000e+00  -9.5789588e-03   1.3851091e-02
   2.1500000e+00  -9.5863237e-03   1.3836555e-02
   2.1600000e+00  -9.5928978e-03   1.3821355e-02
   2.1700000e+00  -9.5986946e-03   1.3805505e-02
   2.1800000e+00  -9.6037274e-03   1.3789023e-02
   2.1900000e+00  -9.6080098e-03   1.3771923e-02
   2.2000000e+00  -9.6115548e-03   1.3754222e-02
   2.2100000e+00  -9.6143754e-03   1.3735935e-02
   2.2200000e+00  -9.6164845e-03   1.3717076e-02
   2.2300000e+00  -9.6178949e-03   1.3697660e-02
   2.2400000e+00  -9.6186191e-03   1.3677701e-02
   2.2500000e+00  -9.6186695e-03   1.3657214e-02
   2.2600000e+00  -9.6180586e-03   1.3636212e-02
   2.2700000e+00  -9.6167984e-03   1.3614708e-02
   2.2800000e+00  -9.6149011e-03   1.3592717e-02
   2.2900000e+00  -9.6123784e-03   1.3570251e-02
   2.3000000e+00  -9.6092420e-03   1.3547322e-02
   2.3100000e+00  -9.6055038e-03   1.3523944e-02
   2.3200000e+00  -9.6011750e-03   1.3500129e-02
   2.3300000e+00  -9.5962671e-03   1.3475888e-02
   2.3400000e+00  -9.5907911e-03   1.3451234e-02
   2.3500000e+00  -9.5847581e-03   1.3426178e-02
   2.3600000e+00  -9.5781792e-03   1.3400731e-02
   2.3700000e+00  -9.5710647e-03   1.3374905e-02
   2.3800000e+00  -9.5634257e-03   1.3348711e-02
   2.3900000e+00  -9.5552725e-03   1.3322159e-02
   2.4000000e+00  -9.5466156e-03   1.3295260e-02
   2.4100000e+00  -9.5374651e-03   1.3268024e-02
   2.4200000e+00  -9.5278310e-03   1.3240462e-02
   2.4300000e+00  -9.5177235e-03   1.3212583e-02
   2.4400000e+00  -9.5071524e-03   1.3184397e-02
   2.4500000e+00  -9.4961273e-03   1.3155914e-02
   2.4600000e+00  -9.4846579e-03   1.3127143e-02
   2.4700000e+00  -9.4727536e-03   1.3098093e-02
   2.4800000e+00  -9.4604237e-03   1.3068774e-02
   2.4900000e+00  -9.4476775e-03   1.3039194e-02
   2.5000000e+00  -9.4345239e-03   1.3009361e-02
   2.5100000e+00  -9.4209719e-03   1.2979285e-02
   2.5200000e+00  -9.4070303e-03   1.2948974e-02
   2.5300000e+00  -9.3927080e-03   1.2918436e-02
   2.5400000e+00  -9.3780134e-03   1.2887678e-02
   2.5500000e+00  -9.3629550e-03   1.2856709e-02
   2.5600000e+00  -9.3475411e-03   1.2825537e-02
   2.5700000e+00  -9.3317800e-03   1.2794169e-02
   2.5800000e+00  -9.3156799e-03   1.2762613e-02
   2.5900000e+00  -9.2992486e-03   1.2730875e-02
   2.6000000e+00  -9.2824941e-03   1.2698963e-02
   2.6100000e+00  -9.2654242e-03   1.2666885e-02
   2.6200000e+00  -9.2480465e-03   1.2634646e-02
   2.6300000e+00  -9.2303686e-03   1.2602253e-02
   2.6400000e+00  -9.2123980e-03   1.2569714e-02
   2.6500000e+00  -9.1941417e-03   1.2537034e-02
   2.6600000e+00  -9.1756073e-03   1.2504221e-02
   2.6700000e+00  -9.1568018e-03   1.2471279e-02
   2.6800000e+00  -9.1377322e-03   1.2438216e-02
   2.6900000e+00  -9.1184053e-03   1.2405037e-02
   2.7000000e+00  -9.0988279e-03   1.2371748e-02
   2.7100000e+00  -9.0790070e-03   1.2338355e-02
   2.7200000e+00  -9.0589489e-03   1.2304864e-02
   2.7300000e+00  -9.0386601e-03   1.2271279e-02
   2.7400000e+00  -9.0181473e-03   1.2237606e-02
   2.7500000e+00  -8.9974164e-03   1.2203852e-02
   2.7600000e+00  -8.9764740e-03   1.2170020e-02
   2.7700000e+00  -8.9553258e-03   1.2136115e-02
   2.7800000e+00  -8.9339781e-03   1.2102144e-02
   2.7900000e+00  -8.9124368e-03   1.2068111e-02
   2.8000000e+00  -8.8907077e-03   1.2034020e-02
   2.8100000e+00  -8.8687967e-03   1.1999877e-02
   2.8200000e+00  -8.8467093e-03   1.1965685e-02
   2.8300000e+00  -8.8244510e-03   1.1931450e-02
   2.8400000e+00  -8.8020273e-03   1.1897176e-02
   2.8500000e+00  -8.7794436e-03   1.1862866e-02
   2.8600000e+00  -8.7567054e-03   1.1828526e-02
   2.8700000e+00  -8.7338177e-03   1.1794160e-02
   2.8800000e+00  -8.7107857e-03   1.1759771e-02
   2.8900000e+00  -8.6876144e-03   1.1725363e-02
   2.9000000e+00  -8.6643089e-03   1.1690941e-02
   2.9100000e+00  -8.6408740e-03   1.1656508e-02
   2.9200000e+00  -8.6173145e-03   1.1622068e-02
   2.9300000e+00  -8.5936351e-03   1.1587625e-02
   2.9400000e+00  -8.5698406e-03   1.1553182e-02
   2.9500000e+00  -8.5459355e-03   1.1518742e-02
   2.9600000e+00  -8.5219243e-03   1.1484310e-02
   2.9700000e+00  -8.4978114e-03   1.1449888e-02
   2.9800000e+00  -8.4736011e-03   1.1415480e-02
   2.9900000e+00  -8.4492979e-03   1.1381089e-02
   3.0000000e+00  -8.4249057e-03   1.1346719e-02
   3.0100000e+00  -8.4004289e-03   1.1312371e-02
   3.0200000e+00  -8.3758715e-03   1.1278050e-02
   3.0300000e+00  -8.3512373e-03   1.1243758e-02
   3.0400000e+00  -8.3265305e-03   1.1209498e-02
   3.0500000e+00  -8.3017548e-03   1.1175272e-02
   3.0600000e+00  -8.2769140e-03   1.1141085e-02
   3.0700000e+00  -8.2520119e-03   1.1106938e-02
   3.0800000e+00  -8.2270522e-03   1.1072834e-02
   3.0900000e+00  -8.2020383e-03   1.1038775e-02
   3.1000000e+00  -8.1769739e-03   1.1004765e-02
   3.1100000e+00  -8.1518623e-03   1.0970805e-02
   3.1200000e+00  -8.1267071e-03   1.0936898e-02
   3.1300000e+00  -8.1015117e-03   1.0903047e-02
   3.1400000e+00  -8.0762792e-03   1.0869253e-02
   3.1500000e+00  -8.0510128e-03   1.0835519e-02
   3.1600000e+00  -8.0257159e-03   1.0801847e-02
   3.1700000e+00  -8.0003913e-03   1.0768239e-02
   3.1800000e+00  -7.9750424e-03   1.0734698e-02
   3.1900000e+00  -7.9496720e-03   1.0701225e-02
   3.2000000e+00  -7.9242830e-03   1.0667823e-02
   3.2100000e+00  -7.8988784e-03   1.0634493e-02
   3.2200000e+00  -7.8734610e-03   1.0601237e-02
   3.2300000e+00  -7.8480337e-03   1.0568057e-02
   3.2400000e+00  -7.8225991e-03   1.0534956e-02
   3.2500000e+00  -7.7971598e-03   1.0501934e-02
   3.2600000e+00  -7.7717185e-03   1.0468993e-02
   3.2700000e+00  -7.7462778e-03   1.0436135e-02
   3.2800000e+00  -7.7208402e-03   1.0403362e-02
   3.2900000e+00  -7.6954082e-03   1.0370676e-02
   3.3000000e+00  -7.6699843e-03   1.0338077e-02
   3.3100000e+00  -7.6445709e-03   1.0305568e-02
   3.3200000e+00  -7.6191701e-03   1.0273150e-02
   3.3300000e+00  -7.5937843e-03   1.0240825e-02
   3.3400000e+00  -7.5684159e-03   1.0208592e-02
   3.3500000e+00  -7.5430668e-03   1.0176455e-02
   3.3600000e+00  -7.5177394e-03   1.0144415e-02
   3.3700000e+00  -7.4924357e-03   1.0112472e-02
   3.3800000e+00  -7.4671577e-03   1.0080628e-02
   3.3900000e+00  -7.4419076e-03   1.0048884e-02
   3.4000000e+00  -7.4166872e-03   1.0017242e-02
   3.4100000e+00  -7.3914987e-03   9.9857018e-03
   3.4200000e+00  -7.3663437e-03   9.9542657e-03
   3.4300000e+00  -7.3412243e-03   9.9229343e-03
   3.4400000e+00  -7.3161421e-03   9.8917086e-03
   3.4500000e+00  -7.2910991e-03   9.8605899e-03
   3.4600000e+00  -7.2660969e-03   9.8295789e-03
   3.4700000e+00  -7.2411373e-03   9.7986768e-03
   3.4800000e+00  -7.2162218e-03   9.7678843e-03
   3.4900000e+00  -7.1913522e-03   9.7372025e-03
   3.5000000e+00  -7.1665300e-03   9.7066322e-03
   3.5100000e+00  -7.1417568e-03   9.6761740e-03
   3.5200000e+00  -7.1170340e-03   9.6458290e-03
   3.5300000e+00  -7.0923633e-03   9.6155981e-03
   3.5400000e+00  -7.0677461e-03   9.5854821e-03
   3.5500000e+00  -7.0431837e-03   9.5554812e-03
   3.5600000e+00  -7.0186776e-03   9.5255967e-03
   3.5700000e+00  -6.9942291e-03   9.4958289e-03
   3.5800000e+00  -6.9698395e-03   9.4661785e-03
   3.5900000e+00  -6.9455101e-03   9.4366463e-03
   3.6000000e+00  -6.9212422e-03   9.4072329e-03
   3.6100000e+00  -6.8970370e-03   9.3779387e-03
   3.6200000e+00  -6.8728958e-03   9.3487645e-03
   3.6300000e+00  -6.8488196e-03   9.3197109e-03
   3.6400000e+00  -6.8248096e-03   9.2907778e-03
   3.6500000e+00  -6.8008669e-03   9.2619663e-03
   3.6600000e+00  -6.7769927e-03   9.2332769e-03
   3.6700000e+00  -6.7531879e-03   9.2047098e-03
   3.6800000e+00  -6.7294536e-03   9.1762655e-03
   3.6900000e+00  -6.7057909e-03   9.1479446e-03
   3.7000000e+00  -6.6822006e-03   9.1197474e-03
   3.7100000e+00  -6.6586837e-03   9.0916739e-03
   3.7200000e+00  -6.6352412e-03   9.0637249e-03
   3.7300000e+00  -6.6118738e-03   9.0359005e-03
   3.7400000e+00  -6.5885825e-03   9.0082009e-03
   3.7500000e+00  -6.5653681e-03   8.9806266e-03
   3.7600000e+00  -6.5422314e-03   8.9531776e-03
   3.7700000e+00  -6.5191734e-03   8.9258548e-03
   3.7800000e+00  -6.4961947e-03   8.8986580e-03
   3.7900000e+00  -6.4732960e-03   8.8715874e-03
   3.8000000e+00  -6.4504782e-03   8.8446433e-03
   3.8100000e+00  -6.4277420e-03   8.8178262e-03
   3.8200000e+00  -6.4050879e-03   8.7911358e-03
   3.8300000e+00  -6.3825166e-03   8.7645723e-03
   3.8400000e+00  -6.3600289e-03   8.7381360e-03
   3.8500000e+00  -6.3376253e-03   8.7118269e-03
   3.8600000e+00  -6.3153065e-03   8.6856455e-03
   3.8700000e+00  -6.2930729e-03   8.6595915e-03
   3.8800000e+00  -6.2709253e-03   8.6336652e-03
   3.8900000e+00  -6.2488639e-03   8.6078664e-03
   3.9000000e+00  -6.2268896e-03   8.5821954e-03
   3.9100000e+00  -6.2050026e-03   8.5566522e-03
   3.9200000e+00  -6.1832035e-03   8.5312366e-03
   3.9300000e+00  -6.1614927e-03   8.5059487e-03
   3.9400000e+00  -6.1398709e-03   8.4807890e-03
   3.9500000e+00  -6.1183383e-03   8.4557570e-03
   3.9600000e+00  -6.0968952e-03   8.4308527e-03
   3.9700000e+00  -6.0755423e-03   8.4060761e-03
   3.9800000e+00  -6.0542797e-03   8.3814271e-03
   3.9900000e+00  -6.0331078e-03   8.3569055e-03
   4.0000000e+00  -6.0120271e-03   8.3325119e-03
   4.0100000e+00  -5.9910379e-03   8.3082457e-03
   4.0200000e+00  -5.9701404e-03   8.2841069e-03
   4.0300000e+00  -5.9493350e-03   8.2600952e-03
   4.0400000e+00  -5.9286219e-03   8.2362110e-03
   4.0500000e+00  -5.9080015e-03   8.2124536e-03
   4.0600000e+00  -5.8874739e-03   8.1888232e-03
   4.0700000e+00  -5.8670393e-03   8.1653196e-03
   4.0800000e+00  -5.8466982e-03   8.1419427e-03
   4.0900000e+00  -5.8264506e-03   8.1186923e-03
   4.1000000e+00  -5.8062967e-03   8.0955682e-03
   4.1100000e+00  -5.7862367e-03   8.0725701e-03
   4.1200000e+00  -5.7662707e-03   8.0496977e-03
   4.1300000e+00  -5.7463990e-03   8.0269514e-03
   4.1400000e+00  -5.7266217e-03   8.0043303e-03
   4.1500000e+00  -5.7069388e-03   7.9818345e-03
   4.1600000e+00  -5.6873506e-03   7.9594638e-03
   4.1700000e+00  -5.6678571e-03   7.9372180e-03
   4.1800000e+00  -5.6484585e-03   7.9150968e-03
   4.1900000e+00  -5.6291548e-03   7.8931000e-03
   4.2000000e+00  -5.6099461e-03   7.8712273e-03
   4.2100000e+00  -5.5908325e-03   7.8494785e-03
   4.2200000e+00  -5.5718140e-03   7.8278534e-03
   4.2300000e+00  -5.5528906e-03   7.8063514e-03
   4.2400000e+00  -5.5340624e-03   7.7849723e-03
   4.2500000e+00  -5.5153295e-03   7.7637164e-03
   4.2600000e+00  -5.4966917e-03   7.7425826e-03
   4.2700000e+00  -5.4781490e-03   7.7215708e-03
   4.2800000e+00  -5.4597016e-03   7.7006809e-03
   4.2900000e+00  -5.4413493e-03   7.6799124e-03
   4.3000000e+00  -5.4230923e-03   7.6592654e-03
   4.3100000e+00  -5.4049304e-03   7.6387392e-03
   4.3200000e+00  -5.3868635e-03   7.6183334e-03
   4.3300000e+00  -5.3688916e-03   7.5980478e-03
   4.3400000e+00  -5.3510147e-03   7.5778820e-03
   4.3500000e+00  -5.3332326e-03   7.5578357e-03
   4.3600000e+00  -5.3155454e-03   7.5379087e-03
   4.3700000e+00  -5.2979528e-03   7.5181005e-03
   4.3800000e+00  -5.2804550e-03   7.4984108e-03
   4.3900000e+00  -5.2630516e-03   7.4788391e-03
   4.4000000e+00  -5.2457425e-03   7.4593850e-03
   4.4100000e+00  -5.2285278e-03   7.4400482e-03
   4.4200000e+00  -5.2114072e-03   7.4208283e-03
   4.4300000e+00  -5.1943805e-03   7.4017248e-03
   4.4400000e+00  -5.1774477e-03   7.3827375e-03
   4.4500000e+00  -5.1606088e-03   7.3638663e-03
   4.4600000e+00  -5.1438634e-03   7.3451103e-03
   4.4700000e+00  -5.1272114e-03   7.3264692e-03
   4.4800000e+00  -5.1106526e-03   7.3079426e-03
   4.4900000e+00  -5.0941869e-03   7.2895302e-03
   4.5000000e+00  -5.0778142e-03   7.2712318e-03
   4.5100000e+00  -5.0615341e-03   7.2530466e-03
   4.5200000e+00  -5.0453465e-03   7.2349742e-03
   4.5300000e+00  -5.0292513e-03   7.2170143e-03
   4.5400000e+00  -5.0132482e-03   7.1991666e-03
   4.5500000e+00  -4.9973371e-03   7.1814307e-03
   4.5600000e+00  -4.9815178e-03   7.1638061e-03
   4.5700000e+00  -4.9657899e-03   7.1462922e-03
   4.5800000e+00  -4.9501532e-03   7.1288886e-03
   4.5900000e+00  -4.9346076e-03   7.1115949e-03
   4.6000000e+00  -4.9191527e-03   7.0944106e-03
   4.6100000e+00  -4.9037885e-03   7.0773354e-03
   4.6200000e+00  -4.8885146e-03   7.0603689e-03
   4.6300000e+00  -4.8733308e-03   7.0435107e-03
   4.6400000e+00  -4.8582369e-03   7.0267603e-03
   4.6500000e+00  -4.8432326e-03   7.0101170e-03
   4.6600000e+00  -4.8283175e-03   6.9935805e-03
   4.6700000e+00  -4.8134916e-03   6.9771504e-03
   4.6800000e+00  -4.7987544e-03   6.9608262e-03
   4.6900000e+00  -4.7841057e-03   6.9446074e-03
   4.7000000e+00  -4.7695454e-03   6.9284936e-03
   4.7100000e+00  -4.7550729e-03   6.9124842e-03
   4.7200000e+00  -4.7406882e-03   6.8965790e-03
   4.7300000e+00  -4.7263909e-03   6.8807775e-03
   4.7400000e+00  -4.7121808e-03   6.8650793e-03
   4.7500000e+00  -4.6980574e-03   6.8494835e-03
   4.7600000e+00  -4.6840207e-03   6.8339901e-03
   4.7700000e+00  -4.6700701e-03   6.8185982e-03
   4.7800000e+00  -4.6562055e-03   6.8033077e-03
   4.7900000e+00  -4.6424265e-03   6.7881180e-03
   4.8000000e+00  -4.6287329e-03   6.7730287e-03
   4.8100000e+00  -4.6151244e-03   6.7580393e-03
   4.8200000e+00  -4.6016005e-03   6.7431492e-03
   4.8300000e+00  -4.5881611e-03   6.7283581e-03
   4.8400000e+00  -4.5748058e-03   6.7136656e-03
   4.8500000e+00  -4.5615342e-03   6.6990711e-03
   4.8600000e+00  -4.5483462e-03   6.6845741e-03
   4.8700000e+00  -4.5352413e-03   6.6701741e-03
   4.8800000e+00  -4.5222191e-03   6.6558707e-03
   4.8900000e+00  -4.5092796e-03   6.6416635e-03
   4.9000000e+00  -4.4964223e-03   6.6275521e-03
   4.9100000e+00  -4.4836466e-03   6.6135355e-03
   4.9200000e+00  -4.4709525e-03   6.5996137e-03
   4.9300000e+00  -4.4583396e-03   6.5857860e-03
   4.9400000e+00  -4.4458075e-03   6.5720522e-03
   4.9500000e+00  -4.4333559e-03   6.5584114e-03
   4.9600000e+00  -4.4209844e-03   6.5448634e-03
   4.9700000e+00  -4.4086929e-03   6.5314081e-03
   4.9800000e+00  -4.3964808e-03   6.5180444e-03
   4.9900000e+00  -4.3843478e-03   6.5047719e-03
   5.0000000e+00  -4.3722936e-03   6.4915905e-03


==> data/LinvsDCLDMD_DiscreteReconCompare.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-02   1.9703928e+00  -2.0461044e+00   1.9800660e+00  -1.9866822e+00   1.9795035e+00  -2.0571639e+00
   2.0000000e-02   1.9405205e+00  -2.0833146e+00   1.9602461e+00  -1.9771744e+00   1.9584636e+00  -2.1076626e+00
   3.0000000e-02   1.9105135e+00  -2.1125032e+00   1.9405042e+00  -1.9710656e+00   1.9369459e+00  -2.1518251e+00
   4.0000000e-02   1.8804879e+00  -2.1344869e+00   1.9208083e+00  -1.9679604e+00   1.9150127e+00  -2.1899779e+00
   5.0000000e-02   1.8505458e+00  -2.1500243e+00   1.9011303e+00  -1.9674750e+00   1.8927230e+00  -2.2224443e+00
   6.0000000e-02   1.8207755e+00  -2.1598155e+00   1.8814459e+00  -1.9692360e+00   1.8701328e+00  -2.2495443e+00
   7.0000000e-02   1.7912522e+00  -2.1645028e+00   1.8617345e+00  -1.9728787e+00   1.8472957e+00  -2.2715947e+00
   8.0000000e-02   1.7620391e+00  -2.1646728e+00   1.8419790e+00  -1.9780464e+00   1.8242612e+00  -2.2889050e+00
   9.0000000e-02   1.7331885e+00  -2.1608583e+00   1.8221659e+00  -1.9843904e+00   1.8010743e+00  -2.3017756e+00
   1.0000000e-01   1.7047427e+00  -2.1535416e+00   1.8022851e+00  -1.9915706e+00   1.7777778e+00  -2.3104983e+00
   1.1000000e-01   1.6767352e+00  -2.1431579e+00   1.7823301e+00  -1.9992556e+00   1.7544118e+00  -2.3153562e+00
   1.2000000e-01   1.6491919e+00  -2.1300985e+00   1.7622972e+00  -2.0071239e+00   1.7310141e+00  -2.3166241e+00
   1.3000000e-01   1.6221322e+00  -2.1147142e+00   1.7421863e+00  -2.0148645e+00   1.7076199e+00  -2.3145680e+00
   1.4000000e-01   1.5955696e+00  -2.0973191e+00   1.7220001e+00  -2.0221786e+00   1.6842620e+00  -2.3094456e+00
   1.5000000e-01   1.5695129e+00  -2.0781937e+00   1.7017443e+00  -2.0287800e+00   1.6609706e+00  -2.3015057e+00
   1.6000000e-01   1.5439668e+00  -2.0575883e+00   1.6814275e+00  -2.0343963e+00   1.6377736e+00  -2.2909889e+00
   1.7000000e-01   1.5189327e+00  -2.0357256e+00   1.6610607e+00  -2.0387698e+00   1.6146966e+00  -2.2781205e+00
   1.8000000e-01   1.4944091e+00  -2.0128036e+00   1.6406576e+00  -2.0416586e+00   1.5917613e+00  -2.2631075e+00
   1.9000000e-01   1.4703923e+00  -1.9889984e+00   1.6202341e+00  -2.0428367e+00   1.5689874e+00  -2.2461479e+00
   2.0000000e-01   1.4468768e+00  -1.9644660e+00   1.5998086e+00  -2.0420952e+00   1.5463930e+00  -2.2274300e+00
   2.1000000e-01   1.4238556e+00  -1.9393449e+00   1.5794009e+00  -2.0392421e+00   1.5239948e+00  -2.2071326e+00
   2.2000000e-01   1.4013205e+00  -1.9137577e+00   1.5590333e+00  -2.0341028e+00   1.5018081e+00  -2.1854249e+00
   2.3000000e-01   1.3792626e+00  -1.8878128e+00   1.5387293e+00  -2.0265199e+00   1.4798465e+00  -2.1624663e+00
   2.4000000e-01   1.3576721e+00  -1.8616061e+00   1.5185141e+00  -2.0163534e+00   1.4581225e+00  -2.1384069e+00
   2.5000000e-01   1.3365390e+00  -1.8352222e+00   1.4984141e+00  -2.0034802e+00   1.4366470e+00  -2.1133872e+00
   2.6000000e-01   1.3158529e+00  -1.8087357e+00   1.4784570e+00  -1.9877935e+00   1.4154292e+00  -2.0875380e+00
   2.7000000e-01   1.2956032e+00  -1.7822124e+00   1.4586712e+00  -1.9692024e+00   1.3944773e+00  -2.0609799e+00
   2.8000000e-01   1.2757791e+00  -1.7557101e+00   1.4390863e+00  -1.9476314e+00   1.3737972e+00  -2.0338207e+00
   2.9000000e-01   1.2563700e+00  -1.7292795e+00   1.4197324e+00  -1.9230189e+00   1.3533937e+00  -2.0061603e+00
   3.0000000e-01   1.2373653e+00  -1.7029650e+00   1.4006400e+00  -1.8953170e+00   1.3332713e+00  -1.9780924e+00
   3.1000000e-01   1.2187545e+00  -1.6768055e+00   1.3818403e+00  -1.8644900e+00   1.3134335e+00  -1.9497041e+00
   3.2000000e-01   1.2005272e+00  -1.6508348e+00   1.3633647e+00  -1.8305135e+00   1.2938833e+00  -1.9210764e+00
   3.3000000e-01   1.1826735e+00  -1.6250823e+00   1.3452447e+00  -1.7933732e+00   1.2746230e+00  -1.8922839e+00
   3.4000000e-01   1.1651833e+00  -1.5995735e+00   1.3275120e+00  -1.7530636e+00   1.2556540e+00  -1.8633946e+00
   3.5000000e-01   1.1480470e+00  -1.5743302e+00   1.3101982e+00  -1.7095871e+00   1.2369774e+00  -1.8344703e+00
   3.6000000e-01   1.1312551e+00  -1.5493712e+00   1.2933350e+00  -1.6629524e+00   1.2185933e+00  -1.8055668e+00
   3.7000000e-01   1.1147985e+00  -1.5247124e+00   1.2769539e+00  -1.6131735e+00   1.2005013e+00  -1.7767346e+00
   3.8000000e-01   1.0986684e+00  -1.5003673e+00   1.2610863e+00  -1.5602681e+00   1.1827001e+00  -1.7480174e+00
   3.9000000e-01   1.0828559e+00  -1.4763470e+00   1.2457633e+00  -1.5042570e+00   1.1651881e+00  -1.7194546e+00
   4.0000000e-01   1.0673528e+00  -1.4526609e+00   1.2310159e+00  -1.4451624e+00   1.1479634e+00  -1.6910827e+00
   4.1000000e-01   1.0521509e+00  -1.4293164e+00   1.2168747e+00  -1.3830069e+00   1.1310240e+00  -1.6629344e+00
   4.2000000e-01   1.0372423e+00  -1.4063193e+00   1.2033703e+00  -1.3178126e+00   1.1143675e+00  -1.6350396e+00
   4.3000000e-01   1.0226195e+00  -1.3836742e+00   1.1905330e+00  -1.2495998e+00   1.0979913e+00  -1.6074246e+00
   4.4000000e-01   1.0082749e+00  -1.3613842e+00   1.1783928e+00  -1.1783860e+00   1.0818926e+00  -1.5801127e+00
   4.5000000e-01   9.9420151e-01  -1.3394516e+00   1.1669798e+00  -1.1041854e+00   1.0660683e+00  -1.5531237e+00
   4.6000000e-01   9.8039234e-01  -1.3178774e+00   1.1563236e+00  -1.0270074e+00   1.0505151e+00  -1.5264745e+00
   4.7000000e-01   9.6684067e-01  -1.2966619e+00   1.1464541e+00  -9.4685657e-01   1.0352294e+00  -1.5001800e+00
   4.8000000e-01   9.5354004e-01  -1.2758047e+00   1.1374011e+00  -8.6373138e-01   1.0202074e+00  -1.4742522e+00
   4.9000000e-01   9.4048414e-01  -1.2553045e+00   1.1291942e+00  -7.7762394e-01   1.0054454e+00  -1.4487011e+00
   5.0000000e-01   9.2766688e-01  -1.2351596e+00   1.1218633e+00  -6.8851939e-01   9.9093948e-01  -1.4235354e+00
   5.1000000e-01   9.1508239e-01  -1.2153676e+00   1.1154387e+00  -5.9639553e-01   9.7668571e-01  -1.3987623e+00
   5.2000000e-01   9.0272494e-01  -1.1959258e+00   1.1099505e+00  -5.0122244e-01   9.6268015e-01  -1.3743877e+00
   5.3000000e-01   8.9058900e-01  -1.1768310e+00   1.1054295e+00  -4.0296234e-01   9.4891877e-01  -1.3504159e+00
   5.4000000e-01   8.7866922e-01  -1.1580797e+00   1.1019068e+00  -3.0156944e-01   9.3539752e-01  -1.3268500e+00
   5.5000000e-01   8.6696041e-01  -1.1396680e+00   1.0994140e+00  -1.9698990e-01   9.2211229e-01  -1.3036916e+00
   5.6000000e-01   8.5545752e-01  -1.1215918e+00   1.0979832e+00  -8.9161954e-02   9.0905893e-01  -1.2809411e+00
   5.7000000e-01   8.4415569e-01  -1.1038467e+00   1.0976472e+00   2.1983936e-02   8.9623331e-01  -1.2585983e+00
   5.8000000e-01   8.3305017e-01  -1.0864284e+00   1.0984397e+00   1.3652477e-01   8.8363132e-01  -1.2366620e+00
   5.9000000e-01   8.2213638e-01  -1.0693319e+00   1.1003950e+00   2.5454464e-01   8.7124884e-01  -1.2151303e+00
   6.0000000e-01   8.1140987e-01  -1.0525527e+00   1.1035483e+00   3.7613421e-01   8.5908181e-01  -1.1940008e+00
   6.1000000e-01   8.0086632e-01  -1.0360856e+00   1.1079358e+00   5.0139013e-01   8.4712620e-01  -1.1732707e+00
   6.2000000e-01   7.9050153e-01  -1.0199257e+00   1.1135947e+00   6.3041433e-01   8.3537801e-01  -1.1529364e+00
   6.3000000e-01   7.8031143e-01  -1.0040680e+00   1.1205632e+00   7.6331324e-01   8.2383326e-01  -1.1329941e+00
   6.4000000e-01   7.7029207e-01  -9.8850723e-01   1.1288806e+00   9.0019685e-01   8.1248800e-01  -1.1134394e+00
   6.5000000e-01   7.6043962e-01  -9.7323828e-01   1.1385873e+00   1.0411777e+00   8.0133833e-01  -1.0942673e+00
   6.6000000e-01   7.5075033e-01  -9.5825598e-01   1.1497248e+00   1.1863700e+00   7.9038036e-01  -1.0754724e+00
   6.7000000e-01   7.4122059e-01  -9.4355513e-01   1.1623358e+00   1.3358880e+00   7.7961031e-01  -1.0570496e+00
   6.8000000e-01   7.3184689e-01  -9.2913056e-01   1.1764642e+00   1.4898452e+00   7.6902448e-01  -1.0389934e+00
   6.9000000e-01   7.2262579e-01  -9.1497708e-01   1.1921548e+00   1.6483527e+00   7.5861922e-01  -1.0212980e+00
   7.0000000e-01   7.1355397e-01  -9.0108958e-01   1.2094538e+00   1.8115179e+00   7.4839092e-01  -1.0039577e+00
   7.1000000e-01   7.0462819e-01  -8.8746292e-01   1.2284081e+00   1.9794429e+00   7.3833604e-01  -9.8696643e-01
   7.2000000e-01   6.9584531e-01  -8.7409206e-01   1.2490659e+00   2.1522232e+00   7.2845108e-01  -9.7031825e-01
   7.3000000e-01   6.8720227e-01  -8.6097196e-01   1.2714761e+00   2.3299456e+00   7.1873260e-01  -9.5400695e-01
   7.4000000e-01   6.7869610e-01  -8.4809766e-01   1.2956886e+00   2.5126871e+00   7.0917722e-01  -9.3802626e-01
   7.5000000e-01   6.7032388e-01  -8.3546424e-01   1.3217539e+00   2.7005128e+00   6.9978159e-01  -9.2236975e-01
   7.6000000e-01   6.6208281e-01  -8.2306685e-01   1.3497230e+00   2.8934743e+00   6.9054245e-01  -9.0703101e-01
   7.7000000e-01   6.5397015e-01  -8.1090069e-01   1.3796474e+00   3.0916082e+00   6.8145662e-01  -8.9200388e-01
   7.8000000e-01   6.4598321e-01  -7.9896106e-01   1.4115791e+00   3.2949338e+00   6.7252103e-01  -8.7728219e-01
   7.9000000e-01   6.3811940e-01  -7.8724328e-01   1.4455700e+00   3.5034518e+00   6.6373263e-01  -8.6285979e-01
   8.0000000e-01   6.3037618e-01  -7.7574279e-01   1.4816717e+00   3.7171426e+00   6.5508846e-01  -8.4873056e-01
   8.1000000e-01   6.2275109e-01  -7.6445508e-01   1.5199359e+00   3.9359643e+00   6.4658558e-01  -8.3488840e-01
   8.2000000e-01   6.1524172e-01  -7.5337570e-01   1.5604136e+00   4.1598513e+00   6.3822113e-01  -8.2132725e-01
   8.3000000e-01   6.0784574e-01  -7.4250031e-01   1.6031549e+00   4.3887127e+00   6.2999228e-01  -8.0804109e-01
   8.4000000e-01   6.0056086e-01  -7.3182463e-01   1.6482089e+00   4.6224305e+00   6.2189627e-01  -7.9502390e-01
   8.5000000e-01   5.9338486e-01  -7.2134445e-01   1.6956236e+00   4.8608586e+00   6.1393040e-01  -7.8226973e-01
   8.6000000e-01   5.8631556e-01  -7.1105566e-01   1.7454451e+00   5.1038214e+00   6.0609200e-01  -7.6977268e-01
   8.7000000e-01   5.7935087e-01  -7.0095419e-01   1.7977177e+00   5.3511121e+00   5.9837852e-01  -7.5752719e-01
   8.8000000e-01   5.7248871e-01  -6.9103609e-01   1.8524836e+00   5.6024924e+00   5.9078749e-01  -7.4552773e-01
   8.9000000e-01   5.6572709e-01  -6.8129747e-01   1.9097822e+00   5.8576907e+00   5.8331646e-01  -7.3376886e-01
   9.0000000e-01   5.5906403e-01  -6.7173452e-01   1.9696502e+00   6.1164023e+00   5.7596303e-01  -7.2224522e-01
   9.1000000e-01   5.5249765e-01  -6.6234349e-01   2.0321210e+00   6.3782877e+00   5.6872487e-01  -7.1095153e-01
   9.2000000e-01   5.4602606e-01  -6.5312073e-01   2.0972245e+00   6.6429732e+00   5.6159967e-01  -6.9988257e-01
   9.3000000e-01   5.3964746e-01  -6.4406266e-01   2.1649867e+00   6.9100500e+00   5.5458517e-01  -6.8903320e-01
   9.4000000e-01   5.3336007e-01  -6.3516577e-01   2.2354292e+00   7.1790741e+00   5.4767918e-01  -6.7839835e-01
   9.5000000e-01   5.2716216e-01  -6.2642663e-01   2.3085692e+00   7.4495672e+00   5.4087952e-01  -6.6797305e-01
   9.6000000e-01   5.2105204e-01  -6.1784188e-01   2.3844186e+00   7.7210161e+00   5.3418411e-01  -6.5775248e-01
   9.7000000e-01   5.1502807e-01  -6.0940823e-01   2.4629844e+00   7.9928742e+00   5.2759092e-01  -6.4773203e-01
   9.8000000e-01   5.0908865e-01  -6.0112246e-01   2.5442678e+00   8.2645617e+00   5.2109795e-01  -6.3790712e-01
   9.9000000e-01   5.0323219e-01  -5.9298144e-01   2.6282639e+00   8.5354673e+00   5.1470326e-01  -6.2827324e-01


==> data/NLDuffingDiscreteReconComp.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-02   1.9778486e+00  -2.4667922e+00   1.9777122e+00  -2.4525963e+00
   2.0000000e-02   1.9514279e+00  -2.9031442e+00   1.9510511e+00  -2.8742964e+00
   3.0000000e-02   1.9206443e+00  -3.3067264e+00   1.9203356e+00  -3.2632164e+00
   4.0000000e-02   1.8855979e+00  -3.6755884e+00   1.8859008e+00  -3.6179523e+00
   5.0000000e-02   1.8466612e+00  -4.0084740e+00   1.8480936e+00  -3.9375951e+00
   6.0000000e-02   1.8043676e+00  -4.3049302e+00   1.8072673e+00  -4.2217325e+00
   7.0000000e-02   1.7592432e+00  -4.5651378e+00   1.7637771e+00  -4.4704368e+00
   8.0000000e-02   1.7116985e+00  -4.7896163e+00   1.7179749e+00  -4.6842400e+00
   9.0000000e-02   1.6620136e+00  -4.9790059e+00   1.6702055e+00  -4.8640966e+00
   1.0000000e-01   1.6103899e+00  -5.1340299e+00   1.6208018e+00  -5.0113362e+00
   1.1000000e-01   1.5570225e+00  -5.2556147e+00   1.5700820e+00  -5.1276081e+00
   1.2000000e-01   1.5021544e+00  -5.3450703e+00   1.5183465e+00  -5.2148213e+00
   1.3000000e-01   1.4460979e+00  -5.4042212e+00   1.4658754e+00  -5.2750816e+00
   1.4000000e-01   1.3892218e+00  -5.4354206e+00   1.4129272e+00  -5.3106298e+00
   1.5000000e-01   1.3319194e+00  -5.4414442e+00   1.3597375e+00  -5.3237824e+00
   1.6000000e-01   1.2745729e+00  -5.4253081e+00   1.3065184e+00  -5.3168773e+00
   1.7000000e-01   1.2175262e+00  -5.3900756e+00   1.2534591e+00  -5.2922260e+00
   1.8000000e-01   1.1610708e+00  -5.3386985e+00   1.2007256e+00  -5.2520735e+00
   1.9000000e-01   1.1054428e+00  -5.2739134e+00   1.1484621e+00  -5.1985653e+00
   2.0000000e-01   1.0508262e+00  -5.1981920e+00   1.0967920e+00  -5.1337223e+00
   2.1000000e-01   9.9735955e-01  -5.1137287e+00   1.0458192e+00  -5.0594233e+00
   2.2000000e-01   9.4514198e-01  -5.0224509e+00   9.9562933e-01  -4.9773937e+00
   2.3000000e-01   8.9423833e-01  -4.9260393e+00   9.4629183e-01  -4.8892002e+00
   2.4000000e-01   8.4468318e-01  -4.8259501e+00   8.9786117e-01  -4.7962499e+00
   2.5000000e-01   7.9648432e-01  -4.7234359e+00   8.5037851e-01  -4.6997938e+00
   2.6000000e-01   7.4962625e-01  -4.6195657e+00   8.0387329e-01  -4.6009332e+00
   2.7000000e-01   7.0407400e-01  -4.5152420e+00   7.5836465e-01  -4.5006274e+00
   2.8000000e-01   6.5977735e-01  -4.4112182e+00   7.1386279e-01  -4.3997040e+00
   2.9000000e-01   6.1667529e-01  -4.3081147e+00   6.7037026e-01  -4.2988696e+00
   3.0000000e-01   5.7470033e-01  -4.2064352e+00   6.2788310e-01  -4.1987205e+00
   3.1000000e-01   5.3378256e-01  -4.1065822e+00   5.8639190e-01  -4.0997540e+00
   3.2000000e-01   4.9385300e-01  -4.0088714e+00   5.4588271e-01  -4.0023788e+00
   3.3000000e-01   4.5484624e-01  -3.9135455e+00   5.0633791e-01  -3.9069255e+00
   3.4000000e-01   4.1670231e-01  -3.8207854e+00   4.6773691e-01  -3.8136560e+00
   3.5000000e-01   3.7936780e-01  -3.7307215e+00   4.3005683e-01  -3.7227722e+00
   3.6000000e-01   3.4279637e-01  -3.6434416e+00   3.9327301e-01  -3.6344243e+00
   3.7000000e-01   3.0694863e-01  -3.5589988e+00   3.5735953e-01  -3.5487178e+00
   3.8000000e-01   2.7179178e-01  -3.4774173e+00   3.2228962e-01  -3.4657204e+00
   3.9000000e-01   2.3729884e-01  -3.3986973e+00   2.8803597e-01  -3.3854673e+00
   4.0000000e-01   2.0344788e-01  -3.3228191e+00   2.5457110e-01  -3.3079667e+00
   4.1000000e-01   1.7022105e-01  -3.2497463e+00   2.2186751e-01  -3.2332041e+00
   4.2000000e-01   1.3760372e-01  -3.1794282e+00   1.8989800e-01  -3.1611462e+00
   4.3000000e-01   1.0558367e-01  -3.1118026e+00   1.5863573e-01  -3.0917445e+00
   4.4000000e-01   7.4150321e-02  -3.0467974e+00   1.2805446e-01  -3.0249379e+00
   4.5000000e-01   4.3294139e-02  -2.9843323e+00   9.8128560e-02  -2.9606555e+00
   4.6000000e-01   1.3006152e-02  -2.9243200e+00   6.8833192e-02  -2.8988188e+00
   4.7000000e-01  -1.6722443e-02  -2.8666682e+00   4.0144314e-02  -2.8393431e+00
   4.8000000e-01  -4.5900549e-02  -2.8112802e+00   1.2038757e-02  -2.7821395e+00
   4.9000000e-01  -7.4537345e-02  -2.7580560e+00  -1.5505742e-02  -2.7271160e+00
   5.0000000e-01  -1.0264239e-01  -2.7068938e+00  -4.2510517e-02  -2.6741787e+00
   5.1000000e-01  -1.3022565e-01  -2.6576901e+00  -6.8995954e-02  -2.6232327e+00
   5.2000000e-01  -1.5729749e-01  -2.6103412e+00  -9.4981490e-02  -2.5741826e+00
   5.3000000e-01  -1.8386866e-01  -2.5647433e+00  -1.2048561e-01  -2.5269337e+00
   5.4000000e-01  -2.0995015e-01  -2.5207935e+00  -1.4552585e-01  -2.4813918e+00
   5.5000000e-01  -2.3555318e-01  -2.4783901e+00  -1.7011883e-01  -2.4374642e+00
   5.6000000e-01  -2.6068908e-01  -2.4374331e+00  -1.9428022e-01  -2.3950598e+00
   5.7000000e-01  -2.8536917e-01  -2.3978244e+00  -2.1802480e-01  -2.3540891e+00
   5.8000000e-01  -3.0960472e-01  -2.3594685e+00  -2.4136649e-01  -2.3144651e+00
   5.9000000e-01  -3.3340683e-01  -2.3222721e+00  -2.6431831e-01  -2.2761027e+00
   6.0000000e-01  -3.5678637e-01  -2.2861450e+00  -2.8689247e-01  -2.2389193e+00
   6.1000000e-01  -3.7975391e-01  -2.2509995e+00  -3.0910036e-01  -2.2028345e+00
   6.2000000e-01  -4.0231968e-01  -2.2167510e+00  -3.3095256e-01  -2.1677706e+00
   6.3000000e-01  -4.2449348e-01  -2.1833180e+00  -3.5245892e-01  -2.1336524e+00
   6.4000000e-01  -4.4628470e-01  -2.1506219e+00  -3.7362852e-01  -2.1004070e+00
   6.5000000e-01  -4.6770225e-01  -2.1185871e+00  -3.9446973e-01  -2.0679642e+00
   6.6000000e-01  -4.8875456e-01  -2.0871410e+00  -4.1499025e-01  -2.0362562e+00
   6.7000000e-01  -5.0944955e-01  -2.0562140e+00  -4.3519709e-01  -2.0052177e+00
   6.8000000e-01  -5.2979465e-01  -2.0257394e+00  -4.5509663e-01  -1.9747859e+00
   6.9000000e-01  -5.4979677e-01  -1.9956533e+00  -4.7469463e-01  -1.9449003e+00
   7.0000000e-01  -5.6946232e-01  -1.9658948e+00  -4.9399626e-01  -1.9155029e+00
   7.1000000e-01  -5.8879719e-01  -1.9364055e+00  -5.1300613e-01  -1.8865378e+00
   7.2000000e-01  -6.0780680e-01  -1.9071298e+00  -5.3172828e-01  -1.8579517e+00
   7.3000000e-01  -6.2649609e-01  -1.8780147e+00  -5.5016625e-01  -1.8296933e+00
   7.4000000e-01  -6.4486953e-01  -1.8490095e+00  -5.6832308e-01  -1.8017137e+00
   7.5000000e-01  -6.6293113e-01  -1.8200663e+00  -5.8620130e-01  -1.7739659e+00
   7.6000000e-01  -6.8068448e-01  -1.7911394e+00  -6.0380302e-01  -1.7464054e+00
   7.7000000e-01  -6.9813273e-01  -1.7621855e+00  -6.2112989e-01  -1.7189894e+00
   7.8000000e-01  -7.1527866e-01  -1.7331634e+00  -6.3818315e-01  -1.6916776e+00
   7.9000000e-01  -7.3212463e-01  -1.7040345e+00  -6.5496366e-01  -1.6644313e+00
   8.0000000e-01  -7.4867265e-01  -1.6747620e+00  -6.7147188e-01  -1.6372142e+00
   8.1000000e-01  -7.6492436e-01  -1.6453114e+00  -6.8770793e-01  -1.6099917e+00
   8.2000000e-01  -7.8088108e-01  -1.6156504e+00  -7.0367158e-01  -1.5827312e+00
   8.3000000e-01  -7.9654377e-01  -1.5857486e+00  -7.1936232e-01  -1.5554022e+00
   8.4000000e-01  -8.1191310e-01  -1.5555777e+00  -7.3477930e-01  -1.5279759e+00
   8.5000000e-01  -8.2698942e-01  -1.5251114e+00  -7.4992142e-01  -1.5004256e+00
   8.6000000e-01  -8.4177278e-01  -1.4943255e+00  -7.6478732e-01  -1.4727264e+00
   8.7000000e-01  -8.5626294e-01  -1.4631977e+00  -7.7937538e-01  -1.4448552e+00
   8.8000000e-01  -8.7045940e-01  -1.4317078e+00  -7.9368378e-01  -1.4167908e+00
   8.9000000e-01  -8.8436134e-01  -1.3998373e+00  -8.0771049e-01  -1.3885140e+00
   9.0000000e-01  -8.9796770e-01  -1.3675701e+00  -8.2145329e-01  -1.3600071e+00
   9.1000000e-01  -9.1127713e-01  -1.3348919e+00  -8.3490981e-01  -1.3312546e+00
   9.2000000e-01  -9.2428802e-01  -1.3017903e+00  -8.4807752e-01  -1.3022427e+00
   9.3000000e-01  -9.3699848e-01  -1.2682552e+00  -8.6095376e-01  -1.2729592e+00
   9.4000000e-01  -9.4940634e-01  -1.2342784e+00  -8.7353576e-01  -1.2433940e+00
   9.5000000e-01  -9.6150918e-01  -1.1998540e+00  -8.8582067e-01  -1.2135387e+00
   9.6000000e-01  -9.7330429e-01  -1.1649778e+00  -8.9780555e-01  -1.1833866e+00
   9.7000000e-01  -9.8478870e-01  -1.1296482e+00  -9.0948740e-01  -1.1529328e+00
   9.8000000e-01  -9.9595914e-01  -1.0938657e+00  -9.2086319e-01  -1.1221743e+00
   9.9000000e-01  -1.0068121e+00  -1.0576328e+00  -9.3192986e-01  -1.0911097e+00
   1.0000000e+00  -1.0173437e+00  -1.0209544e+00  -9.4268436e-01  -1.0597394e+00
   1.0100000e+00  -1.0275500e+00  -9.8383784e-01  -9.5312364e-01  -1.0280656e+00
   1.0200000e+00  -1.0374266e+00  -9.4629254e-01  -9.6324467e-01  -9.9609193e-01
   1.0300000e+00  -1.0469689e+00  -9.0833040e-01  -9.7304450e-01  -9.6382400e-01
   1.0400000e+00  -1.0561720e+00  -8.6996566e-01  -9.8252020e-01  -9.3126890e-01
   1.0500000e+00  -1.0650310e+00  -8.3121495e-01  -9.9166895e-01  -8.9843536e-01
   1.0600000e+00  -1.0735405e+00  -7.9209726e-01  -1.0004880e+00  -8.6533372e-01
   1.0700000e+00  -1.0816951e+00  -7.5263397e-01  -1.0089748e+00  -8.3197583e-01
   1.0800000e+00  -1.0894892e+00  -7.1284884e-01  -1.0171267e+00  -7.9837508e-01
   1.0900000e+00  -1.0969170e+00  -6.7276794e-01  -1.0249415e+00  -7.6454630e-01
   1.1000000e+00  -1.1039729e+00  -6.3241962e-01  -1.0324169e+00  -7.3050572e-01
   1.1100000e+00  -1.1106508e+00  -5.9183447e-01  -1.0395510e+00  -6.9627095e-01
   1.1200000e+00  -1.1169451e+00  -5.5104521e-01  -1.0463418e+00  -6.6186086e-01
   1.1300000e+00  -1.1228499e+00  -5.1008663e-01  -1.0527877e+00  -6.2729560e-01
   1.1400000e+00  -1.1283596e+00  -4.6899545e-01  -1.0588872e+00  -5.9259646e-01
   1.1500000e+00  -1.1334689e+00  -4.2781019e-01  -1.0646392e+00  -5.5778583e-01
   1.1600000e+00  -1.1381725e+00  -3.8657104e-01  -1.0700427e+00  -5.2288714e-01
   1.1700000e+00  -1.1424655e+00  -3.4531969e-01  -1.0750968e+00  -4.8792475e-01
   1.1800000e+00  -1.1463436e+00  -3.0409912e-01  -1.0798010e+00  -4.5292390e-01
   1.1900000e+00  -1.1498026e+00  -2.6295346e-01  -1.0841552e+00  -4.1791060e-01
   1.2000000e+00  -1.1528391e+00  -2.2192771e-01  -1.0881593e+00  -3.8291157e-01
   1.2100000e+00  -1.1554501e+00  -1.8106760e-01  -1.0918136e+00  -3.4795412e-01
   1.2200000e+00  -1.1576333e+00  -1.4041928e-01  -1.0951186e+00  -3.1306610e-01
   1.2300000e+00  -1.1593871e+00  -1.0002916e-01  -1.0980752e+00  -2.7827577e-01
   1.2400000e+00  -1.1607107e+00  -5.9943621e-02  -1.1006845e+00  -2.4361170e-01
   1.2500000e+00  -1.1616038e+00  -2.0208816e-02  -1.1029480e+00  -2.0910274e-01
   1.2600000e+00  -1.1620671e+00   1.9129591e-02  -1.1048672e+00  -1.7477783e-01
   1.2700000e+00  -1.1621022e+00   5.8026635e-02  -1.1064442e+00  -1.4066600e-01
   1.2800000e+00  -1.1617113e+00   9.6438277e-02  -1.1076813e+00  -1.0679620e-01
   1.2900000e+00  -1.1608976e+00   1.3432161e-01  -1.1085811e+00  -7.3197257e-02
   1.3000000e+00  -1.1596651e+00   1.7163504e-01  -1.1091463e+00  -3.9897761e-02
   1.3100000e+00  -1.1580184e+00   2.0833850e-01  -1.1093801e+00  -6.9259790e-03
   1.3200000e+00  -1.1559633e+00   2.4439356e-01  -1.1092860e+00   2.5690228e-02
   1.3300000e+00  -1.1535060e+00   2.7976364e-01  -1.1088676e+00   5.7923490e-02
   1.3400000e+00  -1.1506535e+00   3.1441407e-01  -1.1081289e+00   8.9747010e-02
   1.3500000e+00  -1.1474137e+00   3.4831223e-01  -1.1070741e+00   1.2113464e-01
   1.3600000e+00  -1.1437950e+00   3.8142766e-01  -1.1057077e+00   1.5206095e-01
   1.3700000e+00  -1.1398062e+00   4.1373209e-01  -1.1040345e+00   1.8250130e-01
   1.3800000e+00  -1.1354570e+00   4.4519952e-01  -1.1020594e+00   2.1243192e-01
   1.3900000e+00  -1.1307575e+00   4.7580623e-01  -1.0997876e+00   2.4182993e-01
   1.4000000e+00  -1.1257180e+00   5.0553086e-01  -1.0972246e+00   2.7067343e-01
   1.4100000e+00  -1.1203495e+00   5.3435432e-01  -1.0943761e+00   2.9894154e-01
   1.4200000e+00  -1.1146631e+00   5.6225987e-01  -1.0912478e+00   3.2661444e-01
   1.4300000e+00  -1.1086703e+00   5.8923305e-01  -1.0878458e+00   3.5367341e-01
   1.4400000e+00  -1.1023829e+00   6.1526166e-01  -1.0841764e+00   3.8010086e-01
   1.4500000e+00  -1.0958128e+00   6.4033573e-01  -1.0802460e+00   4.0588039e-01
   1.4600000e+00  -1.0889721e+00   6.6444743e-01  -1.0760610e+00   4.3099674e-01
   1.4700000e+00  -1.0818728e+00   6.8759107e-01  -1.0716283e+00   4.5543591e-01
   1.4800000e+00  -1.0745273e+00   7.0976298e-01  -1.0669546e+00   4.7918509e-01
   1.4900000e+00  -1.0669478e+00   7.3096146e-01  -1.0620469e+00   5.0223270e-01
   1.5000000e+00  -1.0591466e+00   7.5118674e-01  -1.0569123e+00   5.2456839e-01
   1.5100000e+00  -1.0511358e+00   7.7044086e-01  -1.0515580e+00   5.4618307e-01
   1.5200000e+00  -1.0429277e+00   7.8872758e-01  -1.0459911e+00   5.6706885e-01
   1.5300000e+00  -1.0345343e+00   8.0605234e-01  -1.0402191e+00   5.8721907e-01
   1.5400000e+00  -1.0259676e+00   8.2242218e-01  -1.0342492e+00   6.0662827e-01
   1.5500000e+00  -1.0172394e+00   8.3784560e-01  -1.0280890e+00   6.2529220e-01
   1.5600000e+00  -1.0083613e+00   8.5233253e-01  -1.0217458e+00   6.4320776e-01
   1.5700000e+00  -9.9934496e-01   8.6589421e-01  -1.0152273e+00   6.6037302e-01
   1.5800000e+00  -9.9020158e-01   8.7854315e-01  -1.0085409e+00   6.7678715e-01
   1.5900000e+00  -9.8094232e-01   8.9029300e-01  -1.0016941e+00   6.9245043e-01
   1.6000000e+00  -9.7157808e-01   9.0115849e-01  -9.9469438e-01   7.0736421e-01
   1.6100000e+00  -9.6211956e-01   9.1115535e-01  -9.8754928e-01   7.2153087e-01
   1.6200000e+00  -9.5257721e-01   9.2030022e-01  -9.8026624e-01   7.3495377e-01
   1.6300000e+00  -9.4296125e-01   9.2861059e-01  -9.7285267e-01   7.4763727e-01
   1.6400000e+00  -9.3328163e-01   9.3610469e-01  -9.6531594e-01   7.5958662e-01
   1.6500000e+00  -9.2354806e-01   9.4280146e-01  -9.5766337e-01   7.7080798e-01
   1.6600000e+00  -9.1376998e-01   9.4872042e-01  -9.4990219e-01   7.8130834e-01
   1.6700000e+00  -9.0395655e-01   9.5388165e-01  -9.4203958e-01   7.9109552e-01
   1.6800000e+00  -8.9411666e-01   9.5830569e-01  -9.3408262e-01   8.0017807e-01
   1.6900000e+00  -8.8425893e-01   9.6201348e-01  -9.2603833e-01   8.0856530e-01
   1.7000000e+00  -8.7439166e-01   9.6502629e-01  -9.1791360e-01   8.1626720e-01
   1.7100000e+00  -8.6452291e-01   9.6736565e-01  -9.0971524e-01   8.2329437e-01
   1.7200000e+00  -8.5466040e-01   9.6905332e-01  -9.0144993e-01   8.2965805e-01
   1.7300000e+00  -8.4481159e-01   9.7011118e-01  -8.9312425e-01   8.3537000e-01
   1.7400000e+00  -8.3498362e-01   9.7056122e-01  -8.8474466e-01   8.4044254e-01
   1.7500000e+00  -8.2518335e-01   9.7042544e-01  -8.7631749e-01   8.4488843e-01
   1.7600000e+00  -8.1541734e-01   9.6972586e-01  -8.6784894e-01   8.4872088e-01
   1.7700000e+00  -8.0569184e-01   9.6848439e-01  -8.5934507e-01   8.5195350e-01
   1.7800000e+00  -7.9601281e-01   9.6672286e-01  -8.5081182e-01   8.5460025e-01
   1.7900000e+00  -7.8638593e-01   9.6446293e-01  -8.4225497e-01   8.5667541e-01
   1.8000000e+00  -7.7681656e-01   9.6172604e-01  -8.3368017e-01   8.5819355e-01
   1.8100000e+00  -7.6730980e-01   9.5853342e-01  -8.2509291e-01   8.5916947e-01
   1.8200000e+00  -7.5787044e-01   9.5490602e-01  -8.1649853e-01   8.5961819e-01
   1.8300000e+00  -7.4850298e-01   9.5086447e-01  -8.0790225e-01   8.5955492e-01
   1.8400000e+00  -7.3921167e-01   9.4642908e-01  -7.9930909e-01   8.5899497e-01
   1.8500000e+00  -7.3000047e-01   9.4161977e-01  -7.9072395e-01   8.5795381e-01
   1.8600000e+00  -7.2087307e-01   9.3645608e-01  -7.8215157e-01   8.5644695e-01
   1.8700000e+00  -7.1183289e-01   9.3095715e-01  -7.7359652e-01   8.5448996e-01
   1.8800000e+00  -7.0288311e-01   9.2514168e-01  -7.6506322e-01   8.5209844e-01
   1.8900000e+00  -6.9402664e-01   9.1902791e-01  -7.5655594e-01   8.4928797e-01
   1.9000000e+00  -6.8526617e-01   9.1263362e-01  -7.4807880e-01   8.4607409e-01
   1.9100000e+00  -6.7660413e-01   9.0597611e-01  -7.3963575e-01   8.4247231e-01
   1.9200000e+00  -6.6804274e-01   8.9907221e-01  -7.3123060e-01   8.3849802e-01
   1.9300000e+00  -6.5958399e-01   8.9193822e-01  -7.2286698e-01   8.3416653e-01
   1.9400000e+00  -6.5122966e-01   8.8458998e-01  -7.1454841e-01   8.2949300e-01
   1.9500000e+00  -6.4298131e-01   8.7704279e-01  -7.0627821e-01   8.2449246e-01
   1.9600000e+00  -6.3484033e-01   8.6931146e-01  -6.9805960e-01   8.1917977e-01
   1.9700000e+00  -6.2680790e-01   8.6141028e-01  -6.8989561e-01   8.1356959e-01
   1.9800000e+00  -6.1888503e-01   8.5335305e-01  -6.8178915e-01   8.0767641e-01
   1.9900000e+00  -6.1107256e-01   8.4515303e-01  -6.7374298e-01   8.0151448e-01
   2.0000000e+00  -6.0337116e-01   8.3682302e-01  -6.6575971e-01   7.9509781e-01
   2.0100000e+00  -5.9578134e-01   8.2837530e-01  -6.5784183e-01   7.8844020e-01
   2.0200000e+00  -5.8830347e-01   8.1982166e-01  -6.4999166e-01   7.8155516e-01
   2.0300000e+00  -5.8093779e-01   8.1117341e-01  -6.4221144e-01   7.7445596e-01
   2.0400000e+00  -5.7368439e-01   8.0244138e-01  -6.3450322e-01   7.6715558e-01
   2.0500000e+00  -5.6654325e-01   7.9363595e-01  -6.2686895e-01   7.5966671e-01
   2.0600000e+00  -5.5951423e-01   7.8476703e-01  -6.1931047e-01   7.5200176e-01
   2.0700000e+00  -5.5259707e-01   7.7584407e-01  -6.1182946e-01   7.4417285e-01
   2.0800000e+00  -5.4579143e-01   7.6687611e-01  -6.0442752e-01   7.3619176e-01
   2.0900000e+00  -5.3909686e-01   7.5787175e-01  -5.9710610e-01   7.2807001e-01
   2.1000000e+00  -5.3251282e-01   7.4883918e-01  -5.8986655e-01   7.1981875e-01
   2.1100000e+00  -5.2603870e-01   7.3978619e-01  -5.8271012e-01   7.1144886e-01
   2.1200000e+00  -5.1967381e-01   7.3072016e-01  -5.7563793e-01   7.0297088e-01
   2.1300000e+00  -5.1341740e-01   7.2164811e-01  -5.6865103e-01   6.9439504e-01
   2.1400000e+00  -5.0726862e-01   7.1257671e-01  -5.6175033e-01   6.8573124e-01
   2.1500000e+00  -5.0122661e-01   7.0351224e-01  -5.5493666e-01   6.7698906e-01
   2.1600000e+00  -4.9529042e-01   6.9446066e-01  -5.4821077e-01   6.6817776e-01
   2.1700000e+00  -4.8945908e-01   6.8542760e-01  -5.4157331e-01   6.5930629e-01
   2.1800000e+00  -4.8373156e-01   6.7641835e-01  -5.3502482e-01   6.5038328e-01
   2.1900000e+00  -4.7810678e-01   6.6743792e-01  -5.2856579e-01   6.4141702e-01
   2.2000000e+00  -4.7258365e-01   6.5849102e-01  -5.2219660e-01   6.3241553e-01
   2.2100000e+00  -4.6716104e-01   6.4958207e-01  -5.1591757e-01   6.2338648e-01
   2.2200000e+00  -4.6183779e-01   6.4071522e-01  -5.0972894e-01   6.1433727e-01
   2.2300000e+00  -4.5661271e-01   6.3189435e-01  -5.0363087e-01   6.0527498e-01
   2.2400000e+00  -4.5148460e-01   6.2312311e-01  -4.9762346e-01   5.9620639e-01
   2.2500000e+00  -4.4645224e-01   6.1440490e-01  -4.9170674e-01   5.8713800e-01
   2.2600000e+00  -4.4151439e-01   6.0574288e-01  -4.8588067e-01   5.7807602e-01
   2.2700000e+00  -4.3666981e-01   5.9714002e-01  -4.8014518e-01   5.6902637e-01
   2.2800000e+00  -4.3191725e-01   5.8859904e-01  -4.7450009e-01   5.5999471e-01
   2.2900000e+00  -4.2725543e-01   5.8012249e-01  -4.6894520e-01   5.5098641e-01
   2.3000000e+00  -4.2268310e-01   5.7171273e-01  -4.6348026e-01   5.4200660e-01
   2.3100000e+00  -4.1819897e-01   5.6337191e-01  -4.5810496e-01   5.3306013e-01
   2.3200000e+00  -4.1380178e-01   5.5510203e-01  -4.5281894e-01   5.2415161e-01
   2.3300000e+00  -4.0949026e-01   5.4690493e-01  -4.4762179e-01   5.1528542e-01
   2.3400000e+00  -4.0526315e-01   5.3878226e-01  -4.4251307e-01   5.0646567e-01
   2.3500000e+00  -4.0111916e-01   5.3073556e-01  -4.3749231e-01   4.9769626e-01
   2.3600000e+00  -3.9705705e-01   5.2276619e-01  -4.3255897e-01   4.8898086e-01
   2.3700000e+00  -3.9307557e-01   5.1487540e-01  -4.2771250e-01   4.8032293e-01
   2.3800000e+00  -3.8917346e-01   5.0706430e-01  -4.2295231e-01   4.7172569e-01
   2.3900000e+00  -3.8534950e-01   4.9933389e-01  -4.1827777e-01   4.6319218e-01
   2.4000000e+00  -3.8160244e-01   4.9168503e-01  -4.1368824e-01   4.5472525e-01
   2.4100000e+00  -3.7793108e-01   4.8411849e-01  -4.0918304e-01   4.4632753e-01
   2.4200000e+00  -3.7433421e-01   4.7663493e-01  -4.0476145e-01   4.3800148e-01
   2.4300000e+00  -3.7081063e-01   4.6923490e-01  -4.0042276e-01   4.2974939e-01
   2.4400000e+00  -3.6735916e-01   4.6191889e-01  -3.9616621e-01   4.2157336e-01
   2.4500000e+00  -3.6397863e-01   4.5468726e-01  -3.9199103e-01   4.1347533e-01
   2.4600000e+00  -3.6066789e-01   4.4754032e-01  -3.8789644e-01   4.0545708e-01
   2.4700000e+00  -3.5742578e-01   4.4047827e-01  -3.8388162e-01   3.9752025e-01
   2.4800000e+00  -3.5425118e-01   4.3350127e-01  -3.7994576e-01   3.8966631e-01
   2.4900000e+00  -3.5114297e-01   4.2660937e-01  -3.7608801e-01   3.8189660e-01
   2.5000000e+00  -3.4810005e-01   4.1980259e-01  -3.7230754e-01   3.7421233e-01
   2.5100000e+00  -3.4512133e-01   4.1308086e-01  -3.6860348e-01   3.6661456e-01
   2.5200000e+00  -3.4220575e-01   4.0644408e-01  -3.6497496e-01   3.5910425e-01
   2.5300000e+00  -3.3935223e-01   3.9989207e-01  -3.6142110e-01   3.5168222e-01
   2.5400000e+00  -3.3655975e-01   3.9342460e-01  -3.5794101e-01   3.4434920e-01
   2.5500000e+00  -3.3382728e-01   3.8704141e-01  -3.5453381e-01   3.3710578e-01
   2.5600000e+00  -3.3115379e-01   3.8074217e-01  -3.5119860e-01   3.2995247e-01
   2.5700000e+00  -3.2853830e-01   3.7452652e-01  -3.4793446e-01   3.2288967e-01
   2.5800000e+00  -3.2597982e-01   3.6839407e-01  -3.4474050e-01   3.1591770e-01
   2.5900000e+00  -3.2347738e-01   3.6234437e-01  -3.4161581e-01   3.0903677e-01
   2.6000000e+00  -3.2103004e-01   3.5637695e-01  -3.3855946e-01   3.0224702e-01
   2.6100000e+00  -3.1863685e-01   3.5049131e-01  -3.3557056e-01   2.9554850e-01
   2.6200000e+00  -3.1629689e-01   3.4468691e-01  -3.3264819e-01   2.8894120e-01
   2.6300000e+00  -3.1400925e-01   3.3896319e-01  -3.2979143e-01   2.8242502e-01
   2.6400000e+00  -3.1177305e-01   3.3331954e-01  -3.2699939e-01   2.7599980e-01
   2.6500000e+00  -3.0958739e-01   3.2775537e-01  -3.2427114e-01   2.6966531e-01
   2.6600000e+00  -3.0745143e-01   3.2227003e-01  -3.2160578e-01   2.6342127e-01
   2.6700000e+00  -3.0536430e-01   3.1686287e-01  -3.1900241e-01   2.5726733e-01
   2.6800000e+00  -3.0332518e-01   3.1153321e-01  -3.1646013e-01   2.5120308e-01
   2.6900000e+00  -3.0133323e-01   3.0628035e-01  -3.1397805e-01   2.4522809e-01
   2.7000000e+00  -2.9938765e-01   3.0110360e-01  -3.1155527e-01   2.3934186e-01
   2.7100000e+00  -2.9748765e-01   2.9600221e-01  -3.0919092e-01   2.3354383e-01
   2.7200000e+00  -2.9563245e-01   2.9097547e-01  -3.0688411e-01   2.2783344e-01
   2.7300000e+00  -2.9382127e-01   2.8602261e-01  -3.0463396e-01   2.2221005e-01
   2.7400000e+00  -2.9205337e-01   2.8114289e-01  -3.0243962e-01   2.1667302e-01
   2.7500000e+00  -2.9032799e-01   2.7633553e-01  -3.0030021e-01   2.1122164e-01
   2.7600000e+00  -2.8864442e-01   2.7159976e-01  -2.9821490e-01   2.0585520e-01
   2.7700000e+00  -2.8700193e-01   2.6693480e-01  -2.9618283e-01   2.0057295e-01
   2.7800000e+00  -2.8539982e-01   2.6233985e-01  -2.9420316e-01   1.9537410e-01
   2.7900000e+00  -2.8383740e-01   2.5781412e-01  -2.9227507e-01   1.9025785e-01
   2.8000000e+00  -2.8231398e-01   2.5335682e-01  -2.9039773e-01   1.8522338e-01
   2.8100000e+00  -2.8082891e-01   2.4896714e-01  -2.8857034e-01   1.8026985e-01
   2.8200000e+00  -2.7938152e-01   2.4464428e-01  -2.8679207e-01   1.7539639e-01
   2.8300000e+00  -2.7797117e-01   2.4038742e-01  -2.8506214e-01   1.7060212e-01
   2.8400000e+00  -2.7659722e-01   2.3619577e-01  -2.8337977e-01   1.6588614e-01
   2.8500000e+00  -2.7525905e-01   2.3206851e-01  -2.8174416e-01   1.6124756e-01
   2.8600000e+00  -2.7395606e-01   2.2800484e-01  -2.8015456e-01   1.5668544e-01
   2.8700000e+00  -2.7268763e-01   2.2400394e-01  -2.7861020e-01   1.5219886e-01
   2.8800000e+00  -2.7145318e-01   2.2006501e-01  -2.7711034e-01   1.4778689e-01
   2.8900000e+00  -2.7025213e-01   2.1618725e-01  -2.7565422e-01   1.4344856e-01
   2.9000000e+00  -2.6908391e-01   2.1236985e-01  -2.7424112e-01   1.3918294e-01
   2.9100000e+00  -2.6794795e-01   2.0861201e-01  -2.7287032e-01   1.3498905e-01
   2.9200000e+00  -2.6684372e-01   2.0491293e-01  -2.7154110e-01   1.3086595e-01
   2.9300000e+00  -2.6577066e-01   2.0127183e-01  -2.7025277e-01   1.2681267e-01
   2.9400000e+00  -2.6472825e-01   1.9768790e-01  -2.6900462e-01   1.2282823e-01
   2.9500000e+00  -2.6371597e-01   1.9416037e-01  -2.6779598e-01   1.1891168e-01
   2.9600000e+00  -2.6273330e-01   1.9068845e-01  -2.6662617e-01   1.1506204e-01
   2.9700000e+00  -2.6177975e-01   1.8727136e-01  -2.6549452e-01   1.1127835e-01
   2.9800000e+00  -2.6085481e-01   1.8390835e-01  -2.6440038e-01   1.0755964e-01
   2.9900000e+00  -2.5995800e-01   1.8059863e-01  -2.6334311e-01   1.0390495e-01
   3.0000000e+00  -2.5908885e-01   1.7734145e-01  -2.6232207e-01   1.0031333e-01
   3.0100000e+00  -2.5824689e-01   1.7413605e-01  -2.6133664e-01   9.6783804e-02
   3.0200000e+00  -2.5743166e-01   1.7098170e-01  -2.6038619e-01   9.3315434e-02
   3.0300000e+00  -2.5664269e-01   1.6787763e-01  -2.5947013e-01   8.9907272e-02
   3.0400000e+00  -2.5587957e-01   1.6482313e-01  -2.5858785e-01   8.6558374e-02
   3.0500000e+00  -2.5514183e-01   1.6181745e-01  -2.5773877e-01   8.3267807e-02
   3.0600000e+00  -2.5442907e-01   1.5885989e-01  -2.5692230e-01   8.0034642e-02
   3.0700000e+00  -2.5374085e-01   1.5594972e-01  -2.5613789e-01   7.6857957e-02
   3.0800000e+00  -2.5307677e-01   1.5308623e-01  -2.5538496e-01   7.3736838e-02
   3.0900000e+00  -2.5243641e-01   1.5026873e-01  -2.5466297e-01   7.0670377e-02
   3.1000000e+00  -2.5181939e-01   1.4749651e-01  -2.5397137e-01   6.7657676e-02
   3.1100000e+00  -2.5122530e-01   1.4476891e-01  -2.5330964e-01   6.4697845e-02
   3.1200000e+00  -2.5065377e-01   1.4208522e-01  -2.5267724e-01   6.1790001e-02
   3.1300000e+00  -2.5010441e-01   1.3944480e-01  -2.5207367e-01   5.8933273e-02
   3.1400000e+00  -2.4957686e-01   1.3684696e-01  -2.5149841e-01   5.6126795e-02
   3.1500000e+00  -2.4907075e-01   1.3429106e-01  -2.5095097e-01   5.3369715e-02
   3.1600000e+00  -2.4858572e-01   1.3177645e-01  -2.5043085e-01   5.0661186e-02
   3.1700000e+00  -2.4812143e-01   1.2930248e-01  -2.4993758e-01   4.8000374e-02
   3.1800000e+00  -2.4767751e-01   1.2686853e-01  -2.4947069e-01   4.5386453e-02
   3.1900000e+00  -2.4725365e-01   1.2447397e-01  -2.4902970e-01   4.2818610e-02
   3.2000000e+00  -2.4684950e-01   1.2211817e-01  -2.4861416e-01   4.0296037e-02
   3.2100000e+00  -2.4646473e-01   1.1980054e-01  -2.4822363e-01   3.7817942e-02
   3.2200000e+00  -2.4609903e-01   1.1752047e-01  -2.4785766e-01   3.5383539e-02
   3.2300000e+00  -2.4575208e-01   1.1527736e-01  -2.4751582e-01   3.2992055e-02
   3.2400000e+00  -2.4542356e-01   1.1307064e-01  -2.4719768e-01   3.0642726e-02
   3.2500000e+00  -2.4511318e-01   1.1089972e-01  -2.4690282e-01   2.8334800e-02
   3.2600000e+00  -2.4482063e-01   1.0876403e-01  -2.4663085e-01   2.6067534e-02
   3.2700000e+00  -2.4454562e-01   1.0666301e-01  -2.4638134e-01   2.3840197e-02
   3.2800000e+00  -2.4428786e-01   1.0459610e-01  -2.4615391e-01   2.1652068e-02
   3.2900000e+00  -2.4404707e-01   1.0256276e-01  -2.4594817e-01   1.9502436e-02
   3.3000000e+00  -2.4382297e-01   1.0056245e-01  -2.4576374e-01   1.7390603e-02
   3.3100000e+00  -2.4361529e-01   9.8594629e-02  -2.4560024e-01   1.5315879e-02
   3.3200000e+00  -2.4342374e-01   9.6658780e-02  -2.4545730e-01   1.3277585e-02
   3.3300000e+00  -2.4324808e-01   9.4754385e-02  -2.4533456e-01   1.1275055e-02
   3.3400000e+00  -2.4308805e-01   9.2880935e-02  -2.4523168e-01   9.3076301e-03
   3.3500000e+00  -2.4294337e-01   9.1037928e-02  -2.4514830e-01   7.3746646e-03
   3.3600000e+00  -2.4281382e-01   8.9224868e-02  -2.4508407e-01   5.4755219e-03
   3.3700000e+00  -2.4269913e-01   8.7441268e-02  -2.4503868e-01   3.6095762e-03
   3.3800000e+00  -2.4259907e-01   8.5686648e-02  -2.4501177e-01   1.7762119e-03
   3.3900000e+00  -2.4251341e-01   8.3960534e-02  -2.4500305e-01  -2.5176103e-05
   3.4000000e+00  -2.4244190e-01   8.2262465e-02  -2.4501217e-01  -1.7951830e-03
   3.4100000e+00  -2.4238431e-01   8.0591978e-02  -2.4503885e-01  -3.5343937e-03
   3.4200000e+00  -2.4234044e-01   7.8948625e-02  -2.4508276e-01  -5.2433831e-03
   3.4300000e+00  -2.4231004e-01   7.7331958e-02  -2.4514362e-01  -6.9227161e-03
   3.4400000e+00  -2.4229290e-01   7.5741541e-02  -2.4522112e-01  -8.5729479e-03
   3.4500000e+00  -2.4228882e-01   7.4176943e-02  -2.4531498e-01  -1.0194624e-02
   3.4600000e+00  -2.4229757e-01   7.2637740e-02  -2.4542492e-01  -1.1788279e-02
   3.4700000e+00  -2.4231896e-01   7.1123515e-02  -2.4555065e-01  -1.3354441e-02
   3.4800000e+00  -2.4235278e-01   6.9633858e-02  -2.4569192e-01  -1.4893625e-02
   3.4900000e+00  -2.4239883e-01   6.8168364e-02  -2.4584844e-01  -1.6406338e-02
   3.5000000e+00  -2.4245692e-01   6.6726632e-02  -2.4601996e-01  -1.7893079e-02
   3.5100000e+00  -2.4252686e-01   6.5308278e-02  -2.4620621e-01  -1.9354336e-02
   3.5200000e+00  -2.4260845e-01   6.3912912e-02  -2.4640696e-01  -2.0790590e-02
   3.5300000e+00  -2.4270150e-01   6.2540157e-02  -2.4662194e-01  -2.2202310e-02
   3.5400000e+00  -2.4280585e-01   6.1189641e-02  -2.4685093e-01  -2.3589959e-02
   3.5500000e+00  -2.4292130e-01   5.9860996e-02  -2.4709366e-01  -2.4953990e-02
   3.5600000e+00  -2.4304768e-01   5.8553864e-02  -2.4734993e-01  -2.6294848e-02
   3.5700000e+00  -2.4318483e-01   5.7267889e-02  -2.4761949e-01  -2.7612968e-02
   3.5800000e+00  -2.4333256e-01   5.6002725e-02  -2.4790211e-01  -2.8908779e-02
   3.5900000e+00  -2.4349071e-01   5.4758029e-02  -2.4819759e-01  -3.0182700e-02
   3.6000000e+00  -2.4365912e-01   5.3533463e-02  -2.4850570e-01  -3.1435142e-02
   3.6100000e+00  -2.4383762e-01   5.2328696e-02  -2.4882622e-01  -3.2666508e-02
   3.6200000e+00  -2.4402606e-01   5.1143404e-02  -2.4915896e-01  -3.3877193e-02
   3.6300000e+00  -2.4422428e-01   4.9977268e-02  -2.4950370e-01  -3.5067586e-02
   3.6400000e+00  -2.4443212e-01   4.8829971e-02  -2.4986024e-01  -3.6238066e-02
   3.6500000e+00  -2.4464945e-01   4.7701203e-02  -2.5022839e-01  -3.7389005e-02
   3.6600000e+00  -2.4487610e-01   4.6590665e-02  -2.5060796e-01  -3.8520767e-02
   3.6700000e+00  -2.4511193e-01   4.5498055e-02  -2.5099875e-01  -3.9633711e-02
   3.6800000e+00  -2.4535680e-01   4.4423081e-02  -2.5140057e-01  -4.0728186e-02
   3.6900000e+00  -2.4561057e-01   4.3365455e-02  -2.5181325e-01  -4.1804535e-02
   3.7000000e+00  -2.4587310e-01   4.2324893e-02  -2.5223660e-01  -4.2863094e-02
   3.7100000e+00  -2.4614425e-01   4.1301118e-02  -2.5267045e-01  -4.3904192e-02
   3.7200000e+00  -2.4642389e-01   4.0293857e-02  -2.5311463e-01  -4.4928151e-02
   3.7300000e+00  -2.4671189e-01   3.9302840e-02  -2.5356896e-01  -4.5935287e-02
   3.7400000e+00  -2.4700811e-01   3.8327804e-02  -2.5403328e-01  -4.6925908e-02
   3.7500000e+00  -2.4731244e-01   3.7368493e-02  -2.5450742e-01  -4.7900318e-02
   3.7600000e+00  -2.4762474e-01   3.6424648e-02  -2.5499123e-01  -4.8858812e-02
   3.7700000e+00  -2.4794490e-01   3.5496022e-02  -2.5548455e-01  -4.9801679e-02
   3.7800000e+00  -2.4827279e-01   3.4582367e-02  -2.5598722e-01  -5.0729204e-02
   3.7900000e+00  -2.4860829e-01   3.3683445e-02  -2.5649908e-01  -5.1641664e-02
   3.8000000e+00  -2.4895129e-01   3.2799019e-02  -2.5702000e-01  -5.2539331e-02
   3.8100000e+00  -2.4930167e-01   3.1928855e-02  -2.5754982e-01  -5.3422470e-02
   3.8200000e+00  -2.4965931e-01   3.1072728e-02  -2.5808840e-01  -5.4291342e-02
   3.8300000e+00  -2.5002411e-01   3.0230410e-02  -2.5863560e-01  -5.5146200e-02
   3.8400000e+00  -2.5039596e-01   2.9401684e-02  -2.5919128e-01  -5.5987294e-02
   3.8500000e+00  -2.5077475e-01   2.8586332e-02  -2.5975530e-01  -5.6814866e-02
   3.8600000e+00  -2.5116037e-01   2.7784147e-02  -2.6032753e-01  -5.7629155e-02
   3.8700000e+00  -2.5155271e-01   2.6994916e-02  -2.6090784e-01  -5.8430393e-02
   3.8800000e+00  -2.5195168e-01   2.6218438e-02  -2.6149610e-01  -5.9218808e-02
   3.8900000e+00  -2.5235718e-01   2.5454510e-02  -2.6209217e-01  -5.9994622e-02
   3.9000000e+00  -2.5276910e-01   2.4702937e-02  -2.6269595e-01  -6.0758053e-02
   3.9100000e+00  -2.5318735e-01   2.3963528e-02  -2.6330730e-01  -6.1509312e-02
   3.9200000e+00  -2.5361183e-01   2.3236091e-02  -2.6392609e-01  -6.2248609e-02
   3.9300000e+00  -2.5404244e-01   2.2520441e-02  -2.6455223e-01  -6.2976145e-02
   3.9400000e+00  -2.5447910e-01   2.1816395e-02  -2.6518558e-01  -6.3692119e-02
   3.9500000e+00  -2.5492170e-01   2.1123776e-02  -2.6582603e-01  -6.4396725e-02
   3.9600000e+00  -2.5537017e-01   2.0442406e-02  -2.6647348e-01  -6.5090151e-02
   3.9700000e+00  -2.5582441e-01   1.9772116e-02  -2.6712780e-01  -6.5772584e-02
   3.9800000e+00  -2.5628433e-01   1.9112735e-02  -2.6778889e-01  -6.6444203e-02
   3.9900000e+00  -2.5674984e-01   1.8464098e-02  -2.6845665e-01  -6.7105185e-02
   4.0000000e+00  -2.5722087e-01   1.7826042e-02  -2.6913096e-01  -6.7755701e-02
   4.0100000e+00  -2.5769733e-01   1.7198408e-02  -2.6981173e-01  -6.8395921e-02
   4.0200000e+00  -2.5817913e-01   1.6581039e-02  -2.7049885e-01  -6.9026008e-02
   4.0300000e+00  -2.5866620e-01   1.5973783e-02  -2.7119221e-01  -6.9646122e-02
   4.0400000e+00  -2.5915845e-01   1.5376491e-02  -2.7189174e-01  -7.0256420e-02
   4.0500000e+00  -2.5965581e-01   1.4789011e-02  -2.7259731e-01  -7.0857054e-02
   4.0600000e+00  -2.6015819e-01   1.4211203e-02  -2.7330884e-01  -7.1448173e-02
   4.0700000e+00  -2.6066553e-01   1.3642924e-02  -2.7402624e-01  -7.2029923e-02
   4.0800000e+00  -2.6117774e-01   1.3084033e-02  -2.7474941e-01  -7.2602445e-02
   4.0900000e+00  -2.6169476e-01   1.2534395e-02  -2.7547826e-01  -7.3165877e-02
   4.1000000e+00  -2.6221650e-01   1.1993877e-02  -2.7621270e-01  -7.3720354e-02
   4.1100000e+00  -2.6274290e-01   1.1462349e-02  -2.7695264e-01  -7.4266007e-02
   4.1200000e+00  -2.6327388e-01   1.0939680e-02  -2.7769799e-01  -7.4802965e-02
   4.1300000e+00  -2.6380938e-01   1.0425746e-02  -2.7844867e-01  -7.5331353e-02
   4.1400000e+00  -2.6434932e-01   9.9204235e-03  -2.7920459e-01  -7.5851292e-02
   4.1500000e+00  -2.6489364e-01   9.4235908e-03  -2.7996567e-01  -7.6362901e-02
   4.1600000e+00  -2.6544227e-01   8.9351294e-03  -2.8073182e-01  -7.6866295e-02
   4.1700000e+00  -2.6599514e-01   8.4549244e-03  -2.8150297e-01  -7.7361587e-02
   4.1800000e+00  -2.6655220e-01   7.9828605e-03  -2.8227903e-01  -7.7848887e-02
   4.1900000e+00  -2.6711336e-01   7.5188274e-03  -2.8305992e-01  -7.8328302e-02
   4.2000000e+00  -2.6767858e-01   7.0627168e-03  -2.8384557e-01  -7.8799935e-02
   4.2100000e+00  -2.6824778e-01   6.6144196e-03  -2.8463589e-01  -7.9263888e-02
   4.2200000e+00  -2.6882091e-01   6.1738305e-03  -2.8543082e-01  -7.9720260e-02
   4.2300000e+00  -2.6939791e-01   5.7408466e-03  -2.8623027e-01  -8.0169146e-02
   4.2400000e+00  -2.6997870e-01   5.3153691e-03  -2.8703418e-01  -8.0610641e-02
   4.2500000e+00  -2.7056324e-01   4.8972981e-03  -2.8784246e-01  -8.1044834e-02
   4.2600000e+00  -2.7115147e-01   4.4865385e-03  -2.8865505e-01  -8.1471814e-02
   4.2700000e+00  -2.7174333e-01   4.0829955e-03  -2.8947187e-01  -8.1891667e-02
   4.2800000e+00  -2.7233875e-01   3.6865747e-03  -2.9029286e-01  -8.2304477e-02
   4.2900000e+00  -2.7293769e-01   3.2971871e-03  -2.9111794e-01  -8.2710324e-02
   4.3000000e+00  -2.7354008e-01   2.9147432e-03  -2.9194704e-01  -8.3109289e-02
   4.3100000e+00  -2.7414588e-01   2.5391547e-03  -2.9278010e-01  -8.3501447e-02
   4.3200000e+00  -2.7475502e-01   2.1703380e-03  -2.9361705e-01  -8.3886874e-02
   4.3300000e+00  -2.7536746e-01   1.8082092e-03  -2.9445782e-01  -8.4265641e-02
   4.3400000e+00  -2.7598314e-01   1.4526853e-03  -2.9530234e-01  -8.4637819e-02
   4.3500000e+00  -2.7660200e-01   1.1036889e-03  -2.9615055e-01  -8.5003476e-02
   4.3600000e+00  -2.7722401e-01   7.6113907e-04  -2.9700239e-01  -8.5362678e-02
   4.3700000e+00  -2.7784909e-01   4.2496070e-04  -2.9785778e-01  -8.5715491e-02
   4.3800000e+00  -2.7847721e-01   9.5077823e-05  -2.9871668e-01  -8.6061976e-02
   4.3900000e+00  -2.7910831e-01  -2.2858142e-04  -2.9957900e-01  -8.6402193e-02
   4.4000000e+00  -2.7974235e-01  -5.4609269e-04  -3.0044470e-01  -8.6736203e-02
   4.4100000e+00  -2.8037927e-01  -8.5752217e-04  -3.0131371e-01  -8.7064060e-02
   4.4200000e+00  -2.8101902e-01  -1.1629414e-03  -3.0218596e-01  -8.7385822e-02
   4.4300000e+00  -2.8166157e-01  -1.4624172e-03  -3.0306140e-01  -8.7701540e-02
   4.4400000e+00  -2.8230685e-01  -1.7560153e-03  -3.0393997e-01  -8.8011267e-02
   4.4500000e+00  -2.8295483e-01  -2.0438000e-03  -3.0482161e-01  -8.8315054e-02
   4.4600000e+00  -2.8360545e-01  -2.3258346e-03  -3.0570625e-01  -8.8612948e-02
   4.4700000e+00  -2.8425867e-01  -2.6021814e-03  -3.0659385e-01  -8.8904996e-02
   4.4800000e+00  -2.8491445e-01  -2.8729004e-03  -3.0748433e-01  -8.9191245e-02
   4.4900000e+00  -2.8557273e-01  -3.1380516e-03  -3.0837765e-01  -8.9471738e-02
   4.5000000e+00  -2.8623348e-01  -3.3976923e-03  -3.0927375e-01  -8.9746517e-02
   4.5100000e+00  -2.8689665e-01  -3.6518796e-03  -3.1017256e-01  -9.0015625e-02
   4.5200000e+00  -2.8756220e-01  -3.9006682e-03  -3.1107404e-01  -9.0279099e-02
   4.5300000e+00  -2.8823008e-01  -4.1441113e-03  -3.1197813e-01  -9.0536980e-02
   4.5400000e+00  -2.8890025e-01  -4.3822648e-03  -3.1288476e-01  -9.0789303e-02
   4.5500000e+00  -2.8957267e-01  -4.6151790e-03  -3.1379390e-01  -9.1036106e-02
   4.5600000e+00  -2.9024729e-01  -4.8429040e-03  -3.1470547e-01  -9.1277421e-02
   4.5700000e+00  -2.9092407e-01  -5.0654905e-03  -3.1561943e-01  -9.1513283e-02
   4.5800000e+00  -2.9160298e-01  -5.2829870e-03  -3.1653572e-01  -9.1743724e-02
   4.5900000e+00  -2.9228396e-01  -5.4954396e-03  -3.1745428e-01  -9.1968775e-02
   4.6000000e+00  -2.9296699e-01  -5.7028950e-03  -3.1837507e-01  -9.2188465e-02
   4.6100000e+00  -2.9365201e-01  -5.9054006e-03  -3.1929803e-01  -9.2402823e-02
   4.6200000e+00  -2.9433899e-01  -6.1029990e-03  -3.2022311e-01  -9.2611877e-02
   4.6300000e+00  -2.9502789e-01  -6.2957325e-03  -3.2115025e-01  -9.2815654e-02
   4.6400000e+00  -2.9571867e-01  -6.4836468e-03  -3.2207941e-01  -9.3014179e-02
   4.6500000e+00  -2.9641129e-01  -6.6667819e-03  -3.2301052e-01  -9.3207477e-02
   4.6600000e+00  -2.9710572e-01  -6.8451771e-03  -3.2394354e-01  -9.3395572e-02
   4.6700000e+00  -2.9780190e-01  -7.0188740e-03  -3.2487841e-01  -9.3578486e-02
   4.6800000e+00  -2.9849981e-01  -7.1879105e-03  -3.2581509e-01  -9.3756241e-02
   4.6900000e+00  -2.9919941e-01  -7.3523242e-03  -3.2675352e-01  -9.3928858e-02
   4.7000000e+00  -2.9990065e-01  -7.5121520e-03  -3.2769365e-01  -9.4096357e-02
   4.7100000e+00  -3.0060351e-01  -7.6674297e-03  -3.2863543e-01  -9.4258758e-02
   4.7200000e+00  -3.0130794e-01  -7.8181948e-03  -3.2957881e-01  -9.4416079e-02
   4.7300000e+00  -3.0201390e-01  -7.9644803e-03  -3.3052374e-01  -9.4568338e-02
   4.7400000e+00  -3.0272137e-01  -8.1063200e-03  -3.3147016e-01  -9.4715552e-02
   4.7500000e+00  -3.0343030e-01  -8.2437480e-03  -3.3241803e-01  -9.4857737e-02
   4.7600000e+00  -3.0414066e-01  -8.3767967e-03  -3.3336730e-01  -9.4994908e-02
   4.7700000e+00  -3.0485241e-01  -8.5054966e-03  -3.3431791e-01  -9.5127081e-02
   4.7800000e+00  -3.0556551e-01  -8.6298791e-03  -3.3526982e-01  -9.5254270e-02
   4.7900000e+00  -3.0627994e-01  -8.7499743e-03  -3.3622298e-01  -9.5376489e-02
   4.8000000e+00  -3.0699565e-01  -8.8658131e-03  -3.3717734e-01  -9.5493750e-02
   4.8100000e+00  -3.0771261e-01  -8.9774235e-03  -3.3813284e-01  -9.5606066e-02
   4.8200000e+00  -3.0843079e-01  -9.0848342e-03  -3.3908944e-01  -9.5713449e-02
   4.8300000e+00  -3.0915015e-01  -9.1880713e-03  -3.4004709e-01  -9.5815909e-02
   4.8400000e+00  -3.0987065e-01  -9.2871628e-03  -3.4100574e-01  -9.5913459e-02
   4.8500000e+00  -3.1059226e-01  -9.3821358e-03  -3.4196535e-01  -9.6006109e-02
   4.8600000e+00  -3.1131496e-01  -9.4730161e-03  -3.4292585e-01  -9.6093867e-02
   4.8700000e+00  -3.1203869e-01  -9.5598295e-03  -3.4388721e-01  -9.6176744e-02
   4.8800000e+00  -3.1276343e-01  -9.6425985e-03  -3.4484937e-01  -9.6254749e-02
   4.8900000e+00  -3.1348915e-01  -9.7213500e-03  -3.4581229e-01  -9.6327889e-02
   4.9000000e+00  -3.1421582e-01  -9.7961056e-03  -3.4677591e-01  -9.6396174e-02
   4.9100000e+00  -3.1494339e-01  -9.8668904e-03  -3.4774019e-01  -9.6459611e-02
   4.9200000e+00  -3.1567184e-01  -9.9337256e-03  -3.4870509e-01  -9.6518208e-02
   4.9300000e+00  -3.1640113e-01  -9.9966342e-03  -3.4967054e-01  -9.6571972e-02
   4.9400000e+00  -3.1713123e-01  -1.0055639e-02  -3.5063651e-01  -9.6620908e-02
   4.9500000e+00  -3.1786211e-01  -1.0110759e-02  -3.5160294e-01  -9.6665025e-02
   4.9600000e+00  -3.1859373e-01  -1.0162015e-02  -3.5256979e-01  -9.6704329e-02
   4.9700000e+00  -3.1932607e-01  -1.0209432e-02  -3.5353701e-01  -9.6738824e-02
   4.9800000e+00  -3.2005909e-01  -1.0253025e-02  -3.5450455e-01  -9.6768518e-02
   4.9900000e+00  -3.2079276e-01  -1.0292816e-02  -3.5547237e-01  -9.6793415e-02
   5.0000000e+00  -3.2152704e-01  -1.0328824e-02  -3.5644041e-01  -9.6813520e-02


==> data/ReviewDuffingDiscreteReconComp.dat <==
   0.0000000e+00   2.0000000e+00  -2.0000000e+00   2.0000000e+00  -2.0000000e+00
   1.0000000e-02   1.9788366e+00  -2.1164200e+00   1.9794201e+00  -2.1148719e+00
   2.0000000e-02   1.9566566e+00  -2.2262367e+00   1.9577246e+00  -2.2231367e+00
   3.0000000e-02   1.9335562e+00  -2.3295586e+00   1.9349793e+00  -2.3248383e+00
   4.0000000e-02   1.9096116e+00  -2.4264880e+00   1.9112495e+00  -2.4200373e+00
   5.0000000e-02   1.8848792e+00  -2.5171134e+00   1.8865999e+00  -2.5088103e+00
   6.0000000e-02   1.8593976e+00  -2.6015063e+00   1.8610944e+00  -2.5912493e+00
   7.0000000e-02   1.8331909e+00  -2.6797217e+00   1.8347957e+00  -2.6674607e+00
   8.0000000e-02   1.8062739e+00  -2.7518021e+00   1.8077656e+00  -2.7375650e+00
   9.0000000e-02   1.7786572e+00  -2.8177840e+00   1.7800643e+00  -2.8016952e+00
   1.0000000e-01   1.7503524e+00  -2.8777075e+00   1.7517511e+00  -2.8599962e+00
   1.1000000e-01   1.7213768e+00  -2.9316251e+00   1.7228833e+00  -2.9126235e+00
   1.2000000e-01   1.6917566e+00  -2.9796116e+00   1.6935170e+00  -2.9597422e+00
   1.3000000e-01   1.6615289e+00  -3.0217711e+00   1.6637063e+00  -3.0015256e+00
   1.4000000e-01   1.6307430e+00  -3.0582424e+00   1.6335036e+00  -3.0381545e+00
   1.5000000e-01   1.5994587e+00  -3.0892005e+00   1.6029597e+00  -3.0698155e+00
   1.6000000e-01   1.5677454e+00  -3.1148557e+00   1.5721233e+00  -3.0967001e+00
   1.7000000e-01   1.5356789e+00  -3.1354497e+00   1.5410410e+00  -3.1190037e+00
   1.8000000e-01   1.5033387e+00  -3.1512493e+00   1.5097578e+00  -3.1369242e+00
   1.9000000e-01   1.4708048e+00  -3.1625394e+00   1.4783165e+00  -3.1506610e+00
   2.0000000e-01   1.4381550e+00  -3.1696151e+00   1.4467578e+00  -3.1604143e+00
   2.1000000e-01   1.4054627e+00  -3.1727739e+00   1.4151208e+00  -3.1663838e+00
   2.2000000e-01   1.3727949e+00  -3.1723094e+00   1.3834421e+00  -3.1687680e+00
   2.3000000e-01   1.3402116e+00  -3.1685056e+00   1.3517567e+00  -3.1677633e+00
   2.4000000e-01   1.3077647e+00  -3.1616327e+00   1.3200975e+00  -3.1635636e+00
   2.5000000e-01   1.2754984e+00  -3.1519445e+00   1.2884955e+00  -3.1563588e+00
   2.6000000e-01   1.2434491e+00  -3.1396762e+00   1.2569797e+00  -3.1463353e+00
   2.7000000e-01   1.2116465e+00  -3.1250442e+00   1.2255776e+00  -3.1336746e+00
   2.8000000e-01   1.1801136e+00  -3.1082461e+00   1.1943144e+00  -3.1185533e+00
   2.9000000e-01   1.1488682e+00  -3.0894613e+00   1.1632141e+00  -3.1011425e+00
   3.0000000e-01   1.1179235e+00  -3.0688526e+00   1.1322987e+00  -3.0816077e+00
   3.1000000e-01   1.0872889e+00  -3.0465672e+00   1.1015885e+00  -3.0601084e+00
   3.2000000e-01   1.0569706e+00  -3.0227386e+00   1.0711025e+00  -3.0367978e+00
   3.3000000e-01   1.0269726e+00  -2.9974880e+00   1.0408581e+00  -3.0118230e+00
   3.4000000e-01   9.9729718e-01  -2.9709263e+00   1.0108712e+00  -2.9853245e+00
   3.5000000e-01   9.6794540e-01  -2.9431553e+00   9.8115624e-01  -2.9574365e+00
   3.6000000e-01   9.3891757e-01  -2.9142690e+00   9.5172663e-01  -2.9282867e+00
   3.7000000e-01   9.1021362e-01  -2.8843553e+00   9.2259431e-01  -2.8979963e+00
   3.8000000e-01   8.8183333e-01  -2.8534969e+00   8.9377012e-01  -2.8666803e+00
   3.9000000e-01   8.5377663e-01  -2.8217722e+00   8.6526376e-01  -2.8344474e+00
   4.0000000e-01   8.2604367e-01  -2.7892561e+00   8.3708389e-01  -2.8014000e+00
   4.1000000e-01   7.9863495e-01  -2.7560207e+00   8.0923815e-01  -2.7676349e+00
   4.2000000e-01   7.7155141e-01  -2.7221358e+00   7.8173328e-01  -2.7332427e+00
   4.3000000e-01   7.4479435e-01  -2.6876693e+00   7.5457510e-01  -2.6983087e+00
   4.4000000e-01   7.1836551e-01  -2.6526873e+00   7.2776864e-01  -2.6629125e+00
   4.5000000e-01   6.9226696e-01  -2.6172542e+00   7.0131815e-01  -2.6271285e+00
   4.6000000e-01   6.6650104e-01  -2.5814329e+00   6.7522714e-01  -2.5910261e+00
   4.7000000e-01   6.4107031e-01  -2.5452845e+00   6.4949847e-01  -2.5546699e+00
   4.8000000e-01   6.1597744e-01  -2.5088686e+00   6.2413438e-01  -2.5181199e+00
   4.9000000e-01   5.9122516e-01  -2.4722425e+00   5.9913653e-01  -2.4814317e+00
   5.0000000e-01   5.6681609e-01  -2.4354618e+00   5.7450604e-01  -2.4446565e+00
   5.1000000e-01   5.4275276e-01  -2.3985793e+00   5.5024353e-01  -2.4078417e+00
   5.2000000e-01   5.1903747e-01  -2.3616457e+00   5.2634919e-01  -2.3710311e+00
   5.3000000e-01   4.9567225e-01  -2.3247089e+00   5.0282276e-01  -2.3342646e+00
   5.4000000e-01   4.7265879e-01  -2.2878140e+00   4.7966363e-01  -2.2975789e+00
   5.5000000e-01   4.4999843e-01  -2.2510030e+00   4.5687081e-01  -2.2610075e+00
   5.6000000e-01   4.2769211e-01  -2.2143150e+00   4.3444300e-01  -2.2245811e+00
   5.7000000e-01   4.0574033e-01  -2.1777859e+00   4.1237861e-01  -2.1883272e+00
   5.8000000e-01   3.8414319e-01  -2.1414487e+00   3.9067579e-01  -2.1522711e+00
   5.9000000e-01   3.6290037e-01  -2.1053330e+00   3.6933245e-01  -2.1164354e+00
   6.0000000e-01   3.4201114e-01  -2.0694656e+00   3.4834628e-01  -2.0808403e+00
   6.1000000e-01   3.2147437e-01  -2.0338703e+00   3.2771478e-01  -2.0455042e+00
   6.2000000e-01   3.0128857e-01  -1.9985678e+00   3.0743528e-01  -2.0104433e+00
   6.3000000e-01   2.8145191e-01  -1.9635766e+00   2.8750495e-01  -1.9756718e+00
   6.4000000e-01   2.6196225e-01  -1.9289121e+00   2.6792084e-01  -1.9412025e+00
   6.5000000e-01   2.4281717e-01  -1.8945876e+00   2.4867986e-01  -1.9070463e+00
   6.6000000e-01   2.2401401e-01  -1.8606142e+00   2.2977883e-01  -1.8732128e+00
   6.7000000e-01   2.0554989e-01  -1.8270007e+00   2.1121450e-01  -1.8397101e+00
   6.8000000e-01   1.8742176e-01  -1.7937542e+00   1.9298351e-01  -1.8065452e+00
   6.9000000e-01   1.6962642e-01  -1.7608800e+00   1.7508245e-01  -1.7737238e+00
   7.0000000e-01   1.5216055e-01  -1.7283820e+00   1.5750787e-01  -1.7412506e+00
   7.1000000e-01   1.3502072e-01  -1.6962624e+00   1.4025626e-01  -1.7091292e+00
   7.2000000e-01   1.1820344e-01  -1.6645226e+00   1.2332410e-01  -1.6773624e+00
   7.3000000e-01   1.0170519e-01  -1.6331626e+00   1.0670783e-01  -1.6459523e+00
   7.4000000e-01   8.5522387e-02  -1.6021816e+00   9.0403865e-02  -1.6148999e+00
   7.5000000e-01   6.9651458e-02  -1.5715778e+00   7.4408635e-02  -1.5842059e+00
   7.6000000e-01   5.4088826e-02  -1.5413490e+00   5.8718553e-02  -1.5538702e+00
   7.7000000e-01   3.8830926e-02  -1.5114921e+00   4.3330039e-02  -1.5238920e+00
   7.8000000e-01   2.3874221e-02  -1.4820036e+00   2.8239524e-02  -1.4942703e+00
   7.9000000e-01   9.2152064e-03  -1.4528797e+00   1.3443449e-02  -1.4650035e+00
   8.0000000e-01  -5.1495840e-03  -1.4241161e+00  -1.0617223e-03  -1.4360895e+00
   8.1000000e-01  -1.9223570e-02  -1.3957084e+00  -1.5279508e-02  -1.4075259e+00
   8.2000000e-01  -3.3010122e-02  -1.3676517e+00  -2.9213400e-02  -1.3793101e+00
   8.3000000e-01  -4.6512559e-02  -1.3399414e+00  -4.2866859e-02  -1.3514391e+00
   8.4000000e-01  -5.9734148e-02  -1.3125724e+00  -5.6243320e-02  -1.3239096e+00
   8.5000000e-01  -7.2678099e-02  -1.2855397e+00  -6.9346178e-02  -1.2967182e+00
   8.6000000e-01  -8.5347571e-02  -1.2588383e+00  -8.2178800e-02  -1.2698614e+00
   8.7000000e-01  -9.7745667e-02  -1.2324631e+00  -9.4744509e-02  -1.2433353e+00
   8.8000000e-01  -1.0987544e-01  -1.2064091e+00  -1.0704659e-01  -1.2171360e+00
   8.9000000e-01  -1.2173989e-01  -1.1806714e+00  -1.1908830e-01  -1.1912595e+00
   9.0000000e-01  -1.3334197e-01  -1.1552451e+00  -1.3087285e-01  -1.1657017e+00
   9.1000000e-01  -1.4468459e-01  -1.1301253e+00  -1.4240339e-01  -1.1404584e+00
   9.2000000e-01  -1.5577061e-01  -1.1053075e+00  -1.5368305e-01  -1.1155255e+00
   9.3000000e-01  -1.6660284e-01  -1.0807870e+00  -1.6471492e-01  -1.0908987e+00
   9.4000000e-01  -1.7718408e-01  -1.0565594e+00  -1.7550203e-01  -1.0665737e+00
   9.5000000e-01  -1.8751706e-01  -1.0326202e+00  -1.8604738e-01  -1.0425464e+00
   9.6000000e-01  -1.9760451e-01  -1.0089655e+00  -1.9635393e-01  -1.0188123e+00
   9.7000000e-01  -2.0744908e-01  -9.8559092e-01  -2.0642459e-01  -9.9536742e-01
   9.8000000e-01  -2.1705345e-01  -9.6249268e-01  -2.1626223e-01  -9.7220746e-01
   9.9000000e-01  -2.2642023e-01  -9.3966694e-01  -2.2586968e-01  -9.4932829e-01
   1.0000000e+00  -2.3555203e-01  -9.1711002e-01  -2.3524972e-01  -9.2672582e-01
   1.0100000e+00  -2.4445141e-01  -8.9481836e-01  -2.4440510e-01  -9.0439602e-01
   1.0200000e+00  -2.5312095e-01  -8.7278856e-01  -2.5333854e-01  -8.8233491e-01
   1.0300000e+00  -2.6156318e-01  -8.5101733e-01  -2.6205269e-01  -8.6053860e-01
   1.0400000e+00  -2.6978063e-01  -8.2950150e-01  -2.7055018e-01  -8.3900325e-01
   1.0500000e+00  -2.7777579e-01  -8.0823803e-01  -2.7883361e-01  -8.1772513e-01
   1.0600000e+00  -2.8555118e-01  -7.8722399e-01  -2.8690553e-01  -7.9670056e-01
   1.0700000e+00  -2.9310927e-01  -7.6645656e-01  -2.9476845e-01  -7.7592596e-01
   1.0800000e+00  -3.0045253e-01  -7.4593306e-01  -3.0242487e-01  -7.5539786e-01
   1.0900000e+00  -3.0758343e-01  -7.2565086e-01  -3.0987722e-01  -7.3511285e-01
   1.1000000e+00  -3.1450441e-01  -7.0560749e-01  -3.1712792e-01  -7.1506763e-01
   1.1100000e+00  -3.2121793e-01  -6.8580054e-01  -3.2417936e-01  -6.9525898e-01
   1.1200000e+00  -3.2772641e-01  -6.6622770e-01  -3.3103388e-01  -6.7568379e-01
   1.1300000e+00  -3.3403228e-01  -6.4688676e-01  -3.3769381e-01  -6.5633903e-01
   1.1400000e+00  -3.4013797e-01  -6.2777559e-01  -3.4416142e-01  -6.3722179e-01
   1.1500000e+00  -3.4604588e-01  -6.0889213e-01  -3.5043899e-01  -6.1832922e-01
   1.1600000e+00  -3.5175843e-01  -5.9023442e-01  -3.5652874e-01  -5.9965860e-01
   1.1700000e+00  -3.5727801e-01  -5.7180054e-01  -3.6243289e-01  -5.8120727e-01
   1.1800000e+00  -3.6260701e-01  -5.5358868e-01  -3.6815361e-01  -5.6297270e-01
   1.1900000e+00  -3.6774783e-01  -5.3559707e-01  -3.7369306e-01  -5.4495242e-01
   1.2000000e+00  -3.7270284e-01  -5.1782401e-01  -3.7905337e-01  -5.2714407e-01
   1.2100000e+00  -3.7747442e-01  -5.0026786e-01  -3.8423664e-01  -5.0954537e-01
   1.2200000e+00  -3.8206493e-01  -4.8292703e-01  -3.8924497e-01  -4.9215413e-01
   1.2300000e+00  -3.8647672e-01  -4.6580000e-01  -3.9408041e-01  -4.7496825e-01
   1.2400000e+00  -3.9071215e-01  -4.4888527e-01  -3.9874501e-01  -4.5798571e-01
   1.2500000e+00  -3.9477357e-01  -4.3218144e-01  -4.0324079e-01  -4.4120457e-01
   1.2600000e+00  -3.9866329e-01  -4.1568709e-01  -4.0756977e-01  -4.2462298e-01
   1.2700000e+00  -4.0238366e-01  -3.9940089e-01  -4.1173391e-01  -4.0823915e-01
   1.2800000e+00  -4.0593697e-01  -3.8332154e-01  -4.1573520e-01  -3.9205140e-01
   1.2900000e+00  -4.0932555e-01  -3.6744776e-01  -4.1957559e-01  -3.7605807e-01
   1.3000000e+00  -4.1255169e-01  -3.5177833e-01  -4.2325701e-01  -3.6025762e-01
   1.3100000e+00  -4.1561766e-01  -3.3631204e-01  -4.2678138e-01  -3.4464856e-01
   1.3200000e+00  -4.1852576e-01  -3.2104773e-01  -4.3015061e-01  -3.2922946e-01
   1.3300000e+00  -4.2127823e-01  -3.0598426e-01  -4.3336660e-01  -3.1399896e-01
   1.3400000e+00  -4.2387735e-01  -2.9112052e-01  -4.3643121e-01  -2.9895576e-01
   1.3500000e+00  -4.2632533e-01  -2.7645542e-01  -4.3934633e-01  -2.8409863e-01
   1.3600000e+00  -4.2862443e-01  -2.6198791e-01  -4.4211380e-01  -2.6942637e-01
   1.3700000e+00  -4.3077684e-01  -2.4771695e-01  -4.4473547e-01  -2.5493786e-01
   1.3800000e+00  -4.3278479e-01  -2.3364151e-01  -4.4721317e-01  -2.4063203e-01
   1.3900000e+00  -4.3465045e-01  -2.1976061e-01  -4.4954872e-01  -2.2650783e-01
   1.4000000e+00  -4.3637601e-01  -2.0607326e-01  -4.5174393e-01  -2.1256429e-01
   1.4100000e+00  -4.3796363e-01  -1.9257850e-01  -4.5380060e-01  -1.9880047e-01
   1.4200000e+00  -4.3941547e-01  -1.7927538e-01  -4.5572053e-01  -1.8521546e-01
   1.4300000e+00  -4.4073365e-01  -1.6616297e-01  -4.5750551e-01  -1.7180842e-01
   1.4400000e+00  -4.4192032e-01  -1.5324035e-01  -4.5915729e-01  -1.5857852e-01
   1.4500000e+00  -4.4297756e-01  -1.4050662e-01  -4.6067766e-01  -1.4552497e-01
   1.4600000e+00  -4.4390749e-01  -1.2796087e-01  -4.6206838e-01  -1.3264702e-01
   1.4700000e+00  -4.4471218e-01  -1.1560223e-01  -4.6333119e-01  -1.1994395e-01
   1.4800000e+00  -4.4539369e-01  -1.0342980e-01  -4.6446784e-01  -1.0741505e-01
   1.4900000e+00  -4.4595408e-01  -9.1442731e-02  -4.6548007e-01  -9.5059667e-02
   1.5000000e+00  -4.4639539e-01  -7.9640152e-02  -4.6636961e-01  -8.2877142e-02
   1.5100000e+00  -4.4671964e-01  -6.8021210e-02  -4.6713818e-01  -7.0866854e-02
   1.5200000e+00  -4.4692883e-01  -5.6585053e-02  -4.6778752e-01  -5.9028200e-02
   1.5300000e+00  -4.4702496e-01  -4.5330836e-02  -4.6831932e-01  -4.7360592e-02
   1.5400000e+00  -4.4701001e-01  -3.4257718e-02  -4.6873530e-01  -3.5863459e-02
   1.5500000e+00  -4.4688594e-01  -2.3364859e-02  -4.6903715e-01  -2.4536245e-02
   1.5600000e+00  -4.4665470e-01  -1.2651425e-02  -4.6922659e-01  -1.3378407e-02
   1.5700000e+00  -4.4631823e-01  -2.1165795e-03  -4.6930528e-01  -2.3894120e-03
   1.5800000e+00  -4.4587843e-01   8.2405094e-03  -4.6927493e-01   8.4312643e-03
   1.5900000e+00  -4.4533722e-01   1.8420675e-02  -4.6913722e-01   1.9084138e-02
   1.6000000e+00  -4.4469649e-01   2.8424750e-02  -4.6889381e-01   2.9569717e-02
   1.6100000e+00  -4.4395812e-01   3.8253569e-02  -4.6854638e-01   3.9888509e-02
   1.6200000e+00  -4.4312396e-01   4.7907967e-02  -4.6809659e-01   5.0041014e-02
   1.6300000e+00  -4.4219587e-01   5.7388781e-02  -4.6754611e-01   6.0027732e-02
   1.6400000e+00  -4.4117567e-01   6.6696851e-02  -4.6689659e-01   6.9849163e-02
   1.6500000e+00  -4.4006518e-01   7.5833020e-02  -4.6614968e-01   7.9505805e-02
   1.6600000e+00  -4.3886622e-01   8.4798134e-02  -4.6530702e-01   8.8998160e-02
   1.6700000e+00  -4.3758056e-01   9.3593043e-02  -4.6437026e-01   9.8326733e-02
   1.6800000e+00  -4.3621000e-01   1.0221860e-01  -4.6334103e-01   1.0749203e-01
   1.6900000e+00  -4.3475629e-01   1.1067567e-01  -4.6222096e-01   1.1649457e-01
   1.7000000e+00  -4.3322118e-01   1.1896511e-01  -4.6101168e-01   1.2533486e-01
   1.7100000e+00  -4.3160641e-01   1.2708780e-01  -4.5971480e-01   1.3401343e-01
   1.7200000e+00  -4.2991370e-01   1.3504462e-01  -4.5833195e-01   1.4253082e-01
   1.7300000e+00  -4.2814477e-01   1.4283644e-01  -4.5686472e-01   1.5088757e-01
   1.7400000e+00  -4.2630130e-01   1.5046416e-01  -4.5531473e-01   1.5908423e-01
   1.7500000e+00  -4.2438499e-01   1.5792867e-01  -4.5368357e-01   1.6712135e-01
   1.7600000e+00  -4.2239750e-01   1.6523088e-01  -4.5197283e-01   1.7499951e-01
   1.7700000e+00  -4.2034049e-01   1.7237171e-01  -4.5018411e-01   1.8271930e-01
   1.7800000e+00  -4.1821561e-01   1.7935208e-01  -4.4831897e-01   1.9028129e-01
   1.7900000e+00  -4.1602449e-01   1.8617291e-01  -4.4637901e-01   1.9768611e-01
   1.8000000e+00  -4.1376874e-01   1.9283514e-01  -4.4436577e-01   2.0493438e-01
   1.8100000e+00  -4.1144998e-01   1.9933973e-01  -4.4228084e-01   2.1202671e-01
   1.8200000e+00  -4.0906980e-01   2.0568764e-01  -4.4012576e-01   2.1896376e-01
   1.8300000e+00  -4.0662977e-01   2.1187982e-01  -4.3790208e-01   2.2574619e-01
   1.8400000e+00  -4.0413148e-01   2.1791726e-01  -4.3561135e-01   2.3237467e-01
   1.8500000e+00  -4.0157648e-01   2.2380094e-01  -4.3325510e-01   2.3884990e-01
   1.8600000e+00  -3.9896630e-01   2.2953185e-01  -4.3083486e-01   2.4517257e-01
   1.8700000e+00  -3.9630249e-01   2.3511102e-01  -4.2835215e-01   2.5134340e-01
   1.8800000e+00  -3.9358657e-01   2.4053945e-01  -4.2580849e-01   2.5736313e-01
   1.8900000e+00  -3.9082003e-01   2.4581817e-01  -4.2320539e-01   2.6323251e-01
   1.9000000e+00  -3.8800439e-01   2.5094822e-01  -4.2054434e-01   2.6895231e-01
   1.9100000e+00  -3.8514111e-01   2.5593066e-01  -4.1782684e-01   2.7452329e-01
   1.9200000e+00  -3.8223168e-01   2.6076654e-01  -4.1505437e-01   2.7994628e-01
   1.9300000e+00  -3.7927755e-01   2.6545693e-01  -4.1222840e-01   2.8522206e-01
   1.9400000e+00  -3.7628017e-01   2.7000292e-01  -4.0935042e-01   2.9035148e-01
   1.9500000e+00  -3.7324097e-01   2.7440560e-01  -4.0642186e-01   2.9533539e-01
   1.9600000e+00  -3.7016138e-01   2.7866608e-01  -4.0344419e-01   3.0017463e-01
   1.9700000e+00  -3.6704281e-01   2.8278548e-01  -4.0041885e-01   3.0487010e-01
   1.9800000e+00  -3.6388666e-01   2.8676491e-01  -3.9734726e-01   3.0942268e-01
   1.9900000e+00  -3.6069430e-01   2.9060553e-01  -3.9423087e-01   3.1383329e-01
   2.0000000e+00  -3.5746712e-01   2.9430848e-01  -3.9107107e-01   3.1810285e-01
   2.0100000e+00  -3.5420648e-01   2.9787492e-01  -3.8786928e-01   3.2223230e-01
   2.0200000e+00  -3.5091372e-01   3.0130603e-01  -3.8462689e-01   3.2622260e-01
   2.0300000e+00  -3.4759019e-01   3.0460300e-01  -3.8134528e-01   3.3007473e-01
   2.0400000e+00  -3.4423721e-01   3.0776701e-01  -3.7802585e-01   3.3378967e-01
   2.0500000e+00  -3.4085608e-01   3.1079927e-01  -3.7466995e-01   3.3736843e-01
   2.0600000e+00  -3.3744812e-01   3.1370101e-01  -3.7127893e-01   3.4081203e-01
   2.0700000e+00  -3.3401460e-01   3.1647345e-01  -3.6785415e-01   3.4412151e-01
   2.0800000e+00  -3.3055681e-01   3.1911784e-01  -3.6439694e-01   3.4729791e-01
   2.0900000e+00  -3.2707599e-01   3.2163541e-01  -3.6090863e-01   3.5034230e-01
   2.1000000e+00  -3.2357341e-01   3.2402744e-01  -3.5739053e-01   3.5325576e-01
   2.1100000e+00  -3.2005030e-01   3.2629520e-01  -3.5384395e-01   3.5603939e-01
   2.1200000e+00  -3.1650788e-01   3.2843996e-01  -3.5027018e-01   3.5869429e-01
   2.1300000e+00  -3.1294736e-01   3.3046303e-01  -3.4667049e-01   3.6122159e-01
   2.1400000e+00  -3.0936994e-01   3.3236571e-01  -3.4304617e-01   3.6362243e-01
   2.1500000e+00  -3.0577680e-01   3.3414930e-01  -3.3939846e-01   3.6589795e-01
   2.1600000e+00  -3.0216912e-01   3.3581513e-01  -3.3572862e-01   3.6804932e-01
   2.1700000e+00  -2.9854805e-01   3.3736454e-01  -3.3203788e-01   3.7007771e-01
   2.1800000e+00  -2.9491474e-01   3.3879887e-01  -3.2832747e-01   3.7198432e-01
   2.1900000e+00  -2.9127032e-01   3.4011947e-01  -3.2459860e-01   3.7377036e-01
   2.2000000e+00  -2.8761591e-01   3.4132770e-01  -3.2085246e-01   3.7543703e-01
   2.2100000e+00  -2.8395260e-01   3.4242493e-01  -3.1709025e-01   3.7698556e-01
   2.2200000e+00  -2.8028150e-01   3.4341253e-01  -3.1331314e-01   3.7841719e-01
   2.2300000e+00  -2.7660368e-01   3.4429191e-01  -3.0952229e-01   3.7973319e-01
   2.2400000e+00  -2.7292021e-01   3.4506445e-01  -3.0571886e-01   3.8093479e-01
   2.2500000e+00  -2.6923212e-01   3.4573156e-01  -3.0190397e-01   3.8202330e-01
   2.2600000e+00  -2.6554046e-01   3.4629464e-01  -2.9807877e-01   3.8299998e-01
   2.2700000e+00  -2.6184625e-01   3.4675512e-01  -2.9424434e-01   3.8386613e-01
   2.2800000e+00  -2.5815050e-01   3.4711442e-01  -2.9040181e-01   3.8462306e-01
   2.2900000e+00  -2.5445420e-01   3.4737398e-01  -2.8655224e-01   3.8527209e-01
   2.3000000e+00  -2.5075833e-01   3.4753524e-01  -2.8269672e-01   3.8581454e-01
   2.3100000e+00  -2.4706386e-01   3.4759964e-01  -2.7883630e-01   3.8625175e-01
   2.3200000e+00  -2.4337173e-01   3.4756864e-01  -2.7497203e-01   3.8658506e-01
   2.3300000e+00  -2.3968288e-01   3.4744369e-01  -2.7110494e-01   3.8681583e-01
   2.3400000e+00  -2.3599823e-01   3.4722626e-01  -2.6723605e-01   3.8694541e-01
   2.3500000e+00  -2.3231869e-01   3.4691782e-01  -2.6336637e-01   3.8697519e-01
   2.3600000e+00  -2.2864516e-01   3.4651985e-01  -2.5949688e-01   3.8690653e-01
   2.3700000e+00  -2.2497851e-01   3.4603382e-01  -2.5562856e-01   3.8674083e-01
   2.3800000e+00  -2.2131960e-01   3.4546121e-01  -2.5176238e-01   3.8647948e-01
   2.3900000e+00  -2.1766928e-01   3.4480352e-01  -2.4789928e-01   3.8612387e-01
   2.4000000e+00  -2.1402839e-01   3.4406223e-01  -2.4404021e-01   3.8567542e-01
   2.4100000e+00  -2.1039774e-01   3.4323884e-01  -2.4018608e-01   3.8513555e-01
   2.4200000e+00  -2.0677815e-01   3.4233485e-01  -2.3633780e-01   3.8450566e-01
   2.4300000e+00  -2.0317038e-01   3.4135175e-01  -2.3249626e-01   3.8378719e-01
   2.4400000e+00  -1.9957523e-01   3.4029105e-01  -2.2866235e-01   3.8298157e-01
   2.4500000e+00  -1.9599345e-01   3.3915425e-01  -2.2483692e-01   3.8209023e-01
   2.4600000e+00  -1.9242578e-01   3.3794286e-01  -2.2102082e-01   3.8111462e-01
   2.4700000e+00  -1.8887296e-01   3.3665838e-01  -2.1721490e-01   3.8005618e-01
   2.4800000e+00  -1.8533569e-01   3.3530233e-01  -2.1341997e-01   3.7891636e-01
   2.4900000e+00  -1.8181467e-01   3.3387620e-01  -2.0963684e-01   3.7769662e-01
   2.5000000e+00  -1.7831059e-01   3.3238150e-01  -2.0586630e-01   3.7639841e-01
   2.5100000e+00  -1.7482412e-01   3.3081975e-01  -2.0210913e-01   3.7502319e-01
   2.5200000e+00  -1.7135590e-01   3.2919245e-01  -1.9836609e-01   3.7357242e-01
   2.5300000e+00  -1.6790658e-01   3.2750110e-01  -1.9463793e-01   3.7204758e-01
   2.5400000e+00  -1.6447678e-01   3.2574720e-01  -1.9092538e-01   3.7045011e-01
   2.5500000e+00  -1.6106710e-01   3.2393226e-01  -1.8722916e-01   3.6878151e-01
   2.5600000e+00  -1.5767814e-01   3.2205778e-01  -1.8354998e-01   3.6704323e-01
   2.5700000e+00  -1.5431048e-01   3.2012525e-01  -1.7988853e-01   3.6523674e-01
   2.5800000e+00  -1.5096467e-01   3.1813617e-01  -1.7624547e-01   3.6336352e-01
   2.5900000e+00  -1.4764126e-01   3.1609202e-01  -1.7262147e-01   3.6142504e-01
   2.6000000e+00  -1.4434079e-01   3.1399429e-01  -1.6901718e-01   3.5942276e-01
   2.6100000e+00  -1.4106377e-01   3.1184446e-01  -1.6543322e-01   3.5735817e-01
   2.6200000e+00  -1.3781071e-01   3.0964400e-01  -1.6187022e-01   3.5523272e-01
   2.6300000e+00  -1.3458208e-01   3.0739439e-01  -1.5832877e-01   3.5304790e-01
   2.6400000e+00  -1.3137837e-01   3.0509708e-01  -1.5480946e-01   3.5080515e-01
   2.6500000e+00  -1.2820002e-01   3.0275355e-01  -1.5131285e-01   3.4850596e-01
   2.6600000e+00  -1.2504749e-01   3.0036524e-01  -1.4783952e-01   3.4615178e-01
   2.6700000e+00  -1.2192119e-01   2.9793359e-01  -1.4439000e-01   3.4374407e-01
   2.6800000e+00  -1.1882154e-01   2.9546005e-01  -1.4096481e-01   3.4128428e-01
   2.6900000e+00  -1.1574894e-01   2.9294604e-01  -1.3756448e-01   3.3877387e-01
   2.7000000e+00  -1.1270378e-01   2.9039299e-01  -1.3418950e-01   3.3621430e-01
   2.7100000e+00  -1.0968641e-01   2.8780231e-01  -1.3084035e-01   3.3360699e-01
   2.7200000e+00  -1.0669719e-01   2.8517541e-01  -1.2751751e-01   3.3095340e-01
   2.7300000e+00  -1.0373647e-01   2.8251368e-01  -1.2422143e-01   3.2825495e-01
   2.7400000e+00  -1.0080457e-01   2.7981850e-01  -1.2095256e-01   3.2551307e-01
   2.7500000e+00  -9.7901797e-02   2.7709126e-01  -1.1771131e-01   3.2272920e-01
   2.7600000e+00  -9.5028455e-02   2.7433333e-01  -1.1449811e-01   3.1990474e-01
   2.7700000e+00  -9.2184826e-02   2.7154605e-01  -1.1131335e-01   3.1704111e-01
   2.7800000e+00  -8.9371178e-02   2.6873077e-01  -1.0815741e-01   3.1413971e-01
   2.7900000e+00  -8.6587769e-02   2.6588882e-01  -1.0503068e-01   3.1120193e-01
   2.8000000e+00  -8.3834841e-02   2.6302154e-01  -1.0193349e-01   3.0822917e-01
   2.8100000e+00  -8.1112621e-02   2.6013021e-01  -9.8866204e-02   3.0522281e-01
   2.8200000e+00  -7.8421327e-02   2.5721615e-01  -9.5829143e-02   3.0218421e-01
   2.8300000e+00  -7.5761160e-02   2.5428064e-01  -9.2822623e-02   2.9911475e-01
   2.8400000e+00  -7.3132309e-02   2.5132494e-01  -8.9846946e-02   2.9601577e-01
   2.8500000e+00  -7.0534951e-02   2.4835033e-01  -8.6902401e-02   2.9288863e-01
   2.8600000e+00  -6.7969248e-02   2.4535803e-01  -8.3989263e-02   2.8973465e-01
   2.8700000e+00  -6.5435352e-02   2.4234928e-01  -8.1107793e-02   2.8655517e-01
   2.8800000e+00  -6.2933401e-02   2.3932531e-01  -7.8258240e-02   2.8335150e-01
   2.8900000e+00  -6.0463520e-02   2.3628730e-01  -7.5440839e-02   2.8012494e-01
   2.9000000e+00  -5.8025822e-02   2.3323646e-01  -7.2655813e-02   2.7687679e-01
   2.9100000e+00  -5.5620410e-02   2.3017394e-01  -6.9903371e-02   2.7360833e-01
   2.9200000e+00  -5.3247372e-02   2.2710091e-01  -6.7183710e-02   2.7032082e-01
   2.9300000e+00  -5.0906786e-02   2.2401852e-01  -6.4497014e-02   2.6701554e-01
   2.9400000e+00  -4.8598718e-02   2.2092788e-01  -6.1843454e-02   2.6369372e-01
   2.9500000e+00  -4.6323223e-02   2.1783010e-01  -5.9223191e-02   2.6035660e-01
   2.9600000e+00  -4.4080343e-02   2.1472629e-01  -5.6636369e-02   2.5700539e-01
   2.9700000e+00  -4.1870111e-02   2.1161752e-01  -5.4083126e-02   2.5364132e-01
   2.9800000e+00  -3.9692549e-02   2.0850486e-01  -5.1563582e-02   2.5026557e-01
   2.9900000e+00  -3.7547666e-02   2.0538934e-01  -4.9077849e-02   2.4687932e-01
   3.0000000e+00  -3.5435463e-02   2.0227199e-01  -4.6626027e-02   2.4348374e-01
   3.0100000e+00  -3.3355928e-02   1.9915383e-01  -4.4208202e-02   2.4007998e-01
   3.0200000e+00  -3.1309042e-02   1.9603586e-01  -4.1824451e-02   2.3666919e-01
   3.0300000e+00  -2.9294773e-02   1.9291904e-01  -3.9474838e-02   2.3325248e-01
   3.0400000e+00  -2.7313081e-02   1.8980434e-01  -3.7159417e-02   2.2983097e-01
   3.0500000e+00  -2.5363915e-02   1.8669270e-01  -3.4878231e-02   2.2640574e-01
   3.0600000e+00  -2.3447215e-02   1.8358505e-01  -3.2631311e-02   2.2297789e-01
   3.0700000e+00  -2.1562913e-02   1.8048229e-01  -3.0418678e-02   2.1954846e-01
   3.0800000e+00  -1.9710930e-02   1.7738531e-01  -2.8240343e-02   2.1611852e-01
   3.0900000e+00  -1.7891179e-02   1.7429499e-01  -2.6096306e-02   2.1268909e-01
   3.1000000e+00  -1.6103565e-02   1.7121218e-01  -2.3986557e-02   2.0926118e-01
   3.1100000e+00  -1.4347982e-02   1.6813771e-01  -2.1911074e-02   2.0583581e-01
   3.1200000e+00  -1.2624317e-02   1.6507240e-01  -1.9869829e-02   2.0241394e-01
   3.1300000e+00  -1.0932452e-02   1.6201706e-01  -1.7862780e-02   1.9899656e-01
   3.1400000e+00  -9.2722548e-03   1.5897246e-01  -1.5889879e-02   1.9558460e-01
   3.1500000e+00  -7.6435907e-03   1.5593937e-01  -1.3951067e-02   1.9217901e-01
   3.1600000e+00  -6.0463150e-03   1.5291853e-01  -1.2046275e-02   1.8878070e-01
   3.1700000e+00  -4.4802762e-03   1.4991067e-01  -1.0175426e-02   1.8539057e-01
   3.1800000e+00  -2.9453154e-03   1.4691651e-01  -8.3384335e-03   1.8200950e-01
   3.1900000e+00  -1.4412669e-03   1.4393672e-01  -6.5352028e-03   1.7863836e-01
   3.2000000e+00   3.2041734e-05   1.4097200e-01  -4.7656303e-03   1.7527800e-01
   3.2100000e+00   1.4747898e-03   1.3802299e-01  -3.0296040e-03   1.7192925e-01
   3.2200000e+00   2.8871629e-03   1.3509033e-01  -1.3270038e-03   1.6859293e-01
   3.2300000e+00   4.2693527e-03   1.3217464e-01   3.4229866e-04   1.6526982e-01
   3.2400000e+00   5.6215573e-03   1.2927652e-01   1.9784394e-03   1.6196072e-01
   3.2500000e+00   6.9439802e-03   1.2639656e-01   3.5815622e-03   1.5866637e-01
   3.2600000e+00   8.2368309e-03   1.2353533e-01   5.1518186e-03   1.5538754e-01
   3.2700000e+00   9.5003242e-03   1.2069337e-01   6.6893671e-03   1.5212493e-01
   3.2800000e+00   1.0734680e-02   1.1787122e-01   8.1943736e-03   1.4887926e-01
   3.2900000e+00   1.1940124e-02   1.1506940e-01   9.6670111e-03   1.4565123e-01
   3.3000000e+00   1.3116887e-02   1.1228839e-01   1.1107459e-02   1.4244150e-01
   3.3100000e+00   1.4265202e-02   1.0952868e-01   1.2515904e-02   1.3925073e-01
   3.3200000e+00   1.5385310e-02   1.0679074e-01   1.3892539e-02   1.3607956e-01
   3.3300000e+00   1.6477455e-02   1.0407501e-01   1.5237563e-02   1.3292862e-01
   3.3400000e+00   1.7541884e-02   1.0138191e-01   1.6551181e-02   1.2979850e-01
   3.3500000e+00   1.8578850e-02   9.8711876e-02   1.7833604e-02   1.2668979e-01
   3.3600000e+00   1.9588609e-02   9.6065291e-02   1.9085050e-02   1.2360306e-01
   3.3700000e+00   2.0571420e-02   9.3442538e-02   2.0305740e-02   1.2053886e-01
   3.3800000e+00   2.1527546e-02   9.0843982e-02   2.1495904e-02   1.1749773e-01
   3.3900000e+00   2.2457255e-02   8.8269973e-02   2.2655774e-02   1.1448017e-01
   3.4000000e+00   2.3360816e-02   8.5720843e-02   2.3785588e-02   1.1148671e-01
   3.4100000e+00   2.4238502e-02   8.3196910e-02   2.4885590e-02   1.0851780e-01
   3.4200000e+00   2.5090588e-02   8.0698476e-02   2.5956027e-02   1.0557393e-01
   3.4300000e+00   2.5917353e-02   7.8225829e-02   2.6997153e-02   1.0265553e-01
   3.4400000e+00   2.6719077e-02   7.5779239e-02   2.8009224e-02   9.9763053e-02
   3.4500000e+00   2.7496045e-02   7.3358965e-02   2.8992502e-02   9.6896900e-02
   3.4600000e+00   2.8248541e-02   7.0965248e-02   2.9947251e-02   9.4057474e-02
   3.4700000e+00   2.8976853e-02   6.8598317e-02   3.0873742e-02   9.1245159e-02
   3.4800000e+00   2.9681270e-02   6.6258386e-02   3.1772246e-02   8.8460320e-02
   3.4900000e+00   3.0362085e-02   6.3945653e-02   3.2643041e-02   8.5703310e-02
   3.5000000e+00   3.1019589e-02   6.1660306e-02   3.3486406e-02   8.2974461e-02
   3.5100000e+00   3.1654079e-02   5.9402516e-02   3.4302625e-02   8.0274094e-02
   3.5200000e+00   3.2265848e-02   5.7172443e-02   3.5091984e-02   7.7602512e-02
   3.5300000e+00   3.2855195e-02   5.4970232e-02   3.5854772e-02   7.4960003e-02
   3.5400000e+00   3.3422418e-02   5.2796015e-02   3.6591282e-02   7.2346839e-02
   3.5500000e+00   3.3967816e-02   5.0649914e-02   3.7301808e-02   6.9763278e-02
   3.5600000e+00   3.4491690e-02   4.8532034e-02   3.7986647e-02   6.7209562e-02
   3.5700000e+00   3.4994339e-02   4.6442473e-02   3.8646099e-02   6.4685919e-02
   3.5800000e+00   3.5476065e-02   4.4381311e-02   3.9280466e-02   6.2192562e-02
   3.5900000e+00   3.5937170e-02   4.2348622e-02   3.9890052e-02   5.9729691e-02
   3.6000000e+00   3.6377957e-02   4.0344464e-02   4.0475162e-02   5.7297490e-02
   3.6100000e+00   3.6798727e-02   3.8368885e-02   4.1036105e-02   5.4896129e-02
   3.6200000e+00   3.7199784e-02   3.6421923e-02   4.1573188e-02   5.2525765e-02
   3.6300000e+00   3.7581429e-02   3.4503603e-02   4.2086724e-02   5.0186541e-02
   3.6400000e+00   3.7943966e-02   3.2613941e-02   4.2577023e-02   4.7878588e-02
   3.6500000e+00   3.8287696e-02   3.0752942e-02   4.3044400e-02   4.5602021e-02
   3.6600000e+00   3.8612922e-02   2.8920600e-02   4.3489169e-02   4.3356944e-02
   3.6700000e+00   3.8919944e-02   2.7116899e-02   4.3911644e-02   4.1143449e-02
   3.6800000e+00   3.9209065e-02   2.5341815e-02   4.4312143e-02   3.8961612e-02
   3.6900000e+00   3.9480584e-02   2.3595311e-02   4.4690982e-02   3.6811500e-02
   3.7000000e+00   3.9734801e-02   2.1877345e-02   4.5048479e-02   3.4693167e-02
   3.7100000e+00   3.9972015e-02   2.0187862e-02   4.5384952e-02   3.2606654e-02
   3.7200000e+00   4.0192524e-02   1.8526801e-02   4.5700718e-02   3.0551992e-02
   3.7300000e+00   4.0396626e-02   1.6894089e-02   4.5996098e-02   2.8529198e-02
   3.7400000e+00   4.0584615e-02   1.5289648e-02   4.6271409e-02   2.6538281e-02
   3.7500000e+00   4.0756788e-02   1.3713390e-02   4.6526970e-02   2.4579236e-02
   3.7600000e+00   4.0913438e-02   1.2165218e-02   4.6763100e-02   2.2652050e-02
   3.7700000e+00   4.1054856e-02   1.0645030e-02   4.6980117e-02   2.0756696e-02
   3.7800000e+00   4.1181335e-02   9.1527134e-03   4.7178339e-02   1.8893139e-02
   3.7900000e+00   4.1293163e-02   7.6881504e-03   4.7358085e-02   1.7061333e-02
   3.8000000e+00   4.1390629e-02   6.2512149e-03   4.7519672e-02   1.5261224e-02
   3.8100000e+00   4.1474020e-02   4.8417744e-03   4.7663415e-02   1.3492745e-02
   3.8200000e+00   4.1543619e-02   3.4596892e-03   4.7789632e-02   1.1755822e-02
   3.8300000e+00   4.1599711e-02   2.1048133e-03   4.7898637e-02   1.0050371e-02
   3.8400000e+00   4.1642576e-02   7.7699451e-04   4.7990744e-02   8.3762984e-03
   3.8500000e+00   4.1672494e-02  -5.2392573e-04   4.8066267e-02   6.7335027e-03
   3.8600000e+00   4.1689742e-02  -1.7981118e-03   4.8125518e-02   5.1218734e-03
   3.8700000e+00   4.1694597e-02  -3.0457337e-03   4.8168808e-02   3.5412917e-03
   3.8800000e+00   4.1687332e-02  -4.2669672e-03   4.8196447e-02   1.9916306e-03
   3.8900000e+00   4.1668218e-02  -5.4619931e-03   4.8208743e-02   4.7275535e-04
   3.9000000e+00   4.1637526e-02  -6.6309976e-03   4.8206004e-02  -1.0154767e-03
   3.9100000e+00   4.1595521e-02  -7.7741717e-03   4.8188535e-02  -2.4732156e-03
   3.9200000e+00   4.1542471e-02  -8.8917110e-03   4.8156641e-02  -3.9006186e-03
   3.9300000e+00   4.1478637e-02  -9.9838161e-03   4.8110623e-02  -5.2978501e-03
   3.9400000e+00   4.1404280e-02  -1.1050691e-02   4.8050784e-02  -6.6650812e-03
   3.9500000e+00   4.1319659e-02  -1.2092546e-02   4.7977421e-02  -8.0024899e-03
   3.9600000e+00   4.1225029e-02  -1.3109593e-02   4.7890833e-02  -9.3102602e-03
   3.9700000e+00   4.1120645e-02  -1.4102049e-02   4.7791314e-02  -1.0588583e-02
   3.9800000e+00   4.1006756e-02  -1.5070134e-02   4.7679159e-02  -1.1837654e-02
   3.9900000e+00   4.0883613e-02  -1.6014073e-02   4.7554658e-02  -1.3057676e-02
   4.0000000e+00   4.0751461e-02  -1.6934092e-02   4.7418101e-02  -1.4248857e-02
   4.0100000e+00   4.0610543e-02  -1.7830423e-02   4.7269776e-02  -1.5411409e-02
   4.0200000e+00   4.0461102e-02  -1.8703298e-02   4.7109968e-02  -1.6545553e-02
   4.0300000e+00   4.0303375e-02  -1.9552954e-02   4.6938959e-02  -1.7651510e-02
   4.0400000e+00   4.0137599e-02  -2.0379629e-02   4.6757031e-02  -1.8729508e-02
   4.0500000e+00   3.9964007e-02  -2.1183567e-02   4.6564461e-02  -1.9779782e-02
   4.0600000e+00   3.9782829e-02  -2.1965009e-02   4.6361527e-02  -2.0802569e-02
   4.0700000e+00   3.9594294e-02  -2.2724203e-02   4.6148501e-02  -2.1798108e-02
   4.0800000e+00   3.9398627e-02  -2.3461397e-02   4.5925655e-02  -2.2766648e-02
   4.0900000e+00   3.9196051e-02  -2.4176840e-02   4.5693257e-02  -2.3708436e-02
   4.1000000e+00   3.8986785e-02  -2.4870786e-02   4.5451574e-02  -2.4623726e-02
   4.1100000e+00   3.8771047e-02  -2.5543486e-02   4.5200870e-02  -2.5512775e-02
   4.1200000e+00   3.8549052e-02  -2.6195198e-02   4.4941405e-02  -2.6375842e-02
   4.1300000e+00   3.8321010e-02  -2.6826176e-02   4.4673439e-02  -2.7213191e-02
   4.1400000e+00   3.8087132e-02  -2.7436680e-02   4.4397226e-02  -2.8025089e-02
   4.1500000e+00   3.7847622e-02  -2.8026967e-02   4.4113021e-02  -2.8811804e-02
   4.1600000e+00   3.7602686e-02  -2.8597299e-02   4.3821073e-02  -2.9573608e-02
   4.1700000e+00   3.7352523e-02  -2.9147935e-02   4.3521631e-02  -3.0310775e-02
   4.1800000e+00   3.7097330e-02  -2.9679138e-02   4.3214939e-02  -3.1023582e-02
   4.1900000e+00   3.6837305e-02  -3.0191170e-02   4.2901240e-02  -3.1712308e-02
   4.2000000e+00   3.6572637e-02  -3.0684293e-02   4.2580772e-02  -3.2377234e-02
   4.2100000e+00   3.6303518e-02  -3.1158772e-02   4.2253773e-02  -3.3018642e-02
   4.2200000e+00   3.6030133e-02  -3.1614869e-02   4.1920477e-02  -3.3636818e-02
   4.2300000e+00   3.5752667e-02  -3.2052849e-02   4.1581113e-02  -3.4232046e-02
   4.2400000e+00   3.5471300e-02  -3.2472976e-02   4.1235911e-02  -3.4804616e-02
   4.2500000e+00   3.5186211e-02  -3.2875513e-02   4.0885096e-02  -3.5354816e-02
   4.2600000e+00   3.4897576e-02  -3.3260725e-02   4.0528889e-02  -3.5882937e-02
   4.2700000e+00   3.4605566e-02  -3.3628875e-02   4.0167510e-02  -3.6389268e-02
   4.2800000e+00   3.4310353e-02  -3.3980227e-02   3.9801175e-02  -3.6874104e-02
   4.2900000e+00   3.4012103e-02  -3.4315044e-02   3.9430098e-02  -3.7337737e-02
   4.3000000e+00   3.3710980e-02  -3.4633589e-02   3.9054490e-02  -3.7780461e-02
   4.3100000e+00   3.3407146e-02  -3.4936125e-02   3.8674558e-02  -3.8202570e-02
   4.3200000e+00   3.3100761e-02  -3.5222911e-02   3.8290506e-02  -3.8604359e-02
   4.3300000e+00   3.2791979e-02  -3.5494210e-02   3.7902537e-02  -3.8986123e-02
   4.3400000e+00   3.2480956e-02  -3.5750282e-02   3.7510849e-02  -3.9348158e-02
   4.3500000e+00   3.2167840e-02  -3.5991386e-02   3.7115639e-02  -3.9690758e-02
   4.3600000e+00   3.1852781e-02  -3.6217781e-02   3.6717098e-02  -4.0014221e-02
   4.3700000e+00   3.1535923e-02  -3.6429723e-02   3.6315417e-02  -4.0318840e-02
   4.3800000e+00   3.1217409e-02  -3.6627469e-02   3.5910783e-02  -4.0604912e-02
   4.3900000e+00   3.0897379e-02  -3.6811275e-02   3.5503380e-02  -4.0872731e-02
   4.4000000e+00   3.0575971e-02  -3.6981394e-02   3.5093388e-02  -4.1122591e-02
   4.4100000e+00   3.0253318e-02  -3.7138080e-02   3.4680987e-02  -4.1354788e-02
   4.4200000e+00   2.9929553e-02  -3.7281583e-02   3.4266350e-02  -4.1569613e-02
   4.4300000e+00   2.9604806e-02  -3.7412155e-02   3.3849652e-02  -4.1767361e-02
   4.4400000e+00   2.9279202e-02  -3.7530043e-02   3.3431059e-02  -4.1948323e-02
   4.4500000e+00   2.8952867e-02  -3.7635495e-02   3.3010740e-02  -4.2112791e-02
   4.4600000e+00   2.8625922e-02  -3.7728757e-02   3.2588857e-02  -4.2261054e-02
   4.4700000e+00   2.8298486e-02  -3.7810073e-02   3.2165572e-02  -4.2393402e-02
   4.4800000e+00   2.7970675e-02  -3.7879685e-02   3.1741041e-02  -4.2510124e-02
   4.4900000e+00   2.7642605e-02  -3.7937834e-02   3.1315421e-02  -4.2611506e-02
   4.5000000e+00   2.7314385e-02  -3.7984760e-02   3.0888862e-02  -4.2697835e-02
   4.5100000e+00   2.6986127e-02  -3.8020699e-02   3.0461513e-02  -4.2769394e-02
   4.5200000e+00   2.6657935e-02  -3.8045887e-02   3.0033522e-02  -4.2826467e-02
   4.5300000e+00   2.6329915e-02  -3.8060559e-02   2.9605031e-02  -4.2869336e-02
   4.5400000e+00   2.6002169e-02  -3.8064946e-02   2.9176182e-02  -4.2898282e-02
   4.5500000e+00   2.5674795e-02  -3.8059277e-02   2.8747111e-02  -4.2913582e-02
   4.5600000e+00   2.5347891e-02  -3.8043781e-02   2.8317955e-02  -4.2915514e-02
   4.5700000e+00   2.5021553e-02  -3.8018684e-02   2.7888844e-02  -4.2904354e-02
   4.5800000e+00   2.4695871e-02  -3.7984210e-02   2.7459910e-02  -4.2880375e-02
   4.5900000e+00   2.4370938e-02  -3.7940581e-02   2.7031279e-02  -4.2843849e-02
   4.6000000e+00   2.4046839e-02  -3.7888017e-02   2.6603074e-02  -4.2795047e-02
   4.6100000e+00   2.3723662e-02  -3.7826735e-02   2.6175418e-02  -4.2734236e-02
   4.6200000e+00   2.3401490e-02  -3.7756952e-02   2.5748429e-02  -4.2661683e-02
   4.6300000e+00   2.3080403e-02  -3.7678881e-02   2.5322222e-02  -4.2577653e-02
   4.6400000e+00   2.2760482e-02  -3.7592732e-02   2.4896913e-02  -4.2482407e-02
   4.6500000e+00   2.2441802e-02  -3.7498717e-02   2.4472611e-02  -4.2376207e-02
   4.6600000e+00   2.2124439e-02  -3.7397040e-02   2.4049424e-02  -4.2259310e-02
   4.6700000e+00   2.1808466e-02  -3.7287908e-02   2.3627459e-02  -4.2131972e-02
   4.6800000e+00   2.1493952e-02  -3.7171523e-02   2.3206819e-02  -4.1994447e-02
   4.6900000e+00   2.1180967e-02  -3.7048085e-02   2.2787604e-02  -4.1846987e-02
   4.7000000e+00   2.0869578e-02  -3.6917792e-02   2.2369911e-02  -4.1689842e-02
   4.7100000e+00   2.0559848e-02  -3.6780840e-02   2.1953838e-02  -4.1523259e-02
   4.7200000e+00   2.0251840e-02  -3.6637422e-02   2.1539477e-02  -4.1347482e-02
   4.7300000e+00   1.9945615e-02  -3.6487729e-02   2.1126918e-02  -4.1162754e-02
   4.7400000e+00   1.9641231e-02  -3.6331951e-02   2.0716251e-02  -4.0969316e-02
   4.7500000e+00   1.9338746e-02  -3.6170273e-02   2.0307560e-02  -4.0767405e-02
   4.7600000e+00   1.9038214e-02  -3.6002881e-02   1.9900930e-02  -4.0557257e-02
   4.7700000e+00   1.8739687e-02  -3.5829955e-02   1.9496442e-02  -4.0339105e-02
   4.7800000e+00   1.8443218e-02  -3.5651675e-02   1.9094174e-02  -4.0113179e-02
   4.7900000e+00   1.8148856e-02  -3.5468219e-02   1.8694203e-02  -3.9879708e-02
   4.8000000e+00   1.7856648e-02  -3.5279761e-02   1.8296604e-02  -3.9638917e-02
   4.8100000e+00   1.7566640e-02  -3.5086473e-02   1.7901449e-02  -3.9391030e-02
   4.8200000e+00   1.7278876e-02  -3.4888526e-02   1.7508807e-02  -3.9136266e-02
   4.8300000e+00   1.6993398e-02  -3.4686087e-02   1.7118746e-02  -3.8874845e-02
   4.8400000e+00   1.6710248e-02  -3.4479322e-02   1.6731331e-02  -3.8606981e-02
   4.8500000e+00   1.6429464e-02  -3.4268394e-02   1.6346627e-02  -3.8332888e-02
   4.8600000e+00   1.6151083e-02  -3.4053463e-02   1.5964693e-02  -3.8052777e-02
   4.8700000e+00   1.5875142e-02  -3.3834687e-02   1.5585591e-02  -3.7766854e-02
   4.8800000e+00   1.5601675e-02  -3.3612223e-02   1.5209375e-02  -3.7475326e-02
   4.8900000e+00   1.5330714e-02  -3.3386225e-02   1.4836102e-02  -3.7178395e-02
   4.9000000e+00   1.5062291e-02  -3.3156842e-02   1.4465824e-02  -3.6876261e-02
   4.9100000e+00   1.4796435e-02  -3.2924225e-02   1.4098593e-02  -3.6569121e-02
   4.9200000e+00   1.4533174e-02  -3.2688520e-02   1.3734458e-02  -3.6257171e-02
   4.9300000e+00   1.4272535e-02  -3.2449871e-02   1.3373465e-02  -3.5940603e-02
   4.9400000e+00   1.4014543e-02  -3.2208420e-02   1.3015661e-02  -3.5619607e-02
   4.9500000e+00   1.3759222e-02  -3.1964307e-02   1.2661087e-02  -3.5294369e-02
   4.9600000e+00   1.3506595e-02  -3.1717668e-02   1.2309787e-02  -3.4965074e-02
   4.9700000e+00   1.3256683e-02  -3.1468640e-02   1.1961799e-02  -3.4631904e-02
   4.9800000e+00   1.3009505e-02  -3.1217354e-02   1.1617161e-02  -3.4295037e-02
   4.9900000e+00   1.2765080e-02  -3.0963942e-02   1.1275910e-02  -3.3954652e-02
   5.0000000e+00   1.2523424e-02  -3.0708531e-02   1.0938079e-02  -3.3610921e-02


==> data/TLRobotDiscreteReconCompare.dat <==
   0.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00   1.0000000e+00  -1.0000000e+00
   5.0000000e-02   1.0781337e+00  -1.0204248e+00   6.2387016e-01   1.7542520e-01   1.0800848e+00  -1.0304569e+00   6.4974639e-01  -1.0641532e-02
   1.0000000e-01   1.1318323e+00  -1.0145425e+00   4.5476022e-01  -6.2471178e-03   1.1349780e+00  -1.0365009e+00   4.6044797e-01  -1.5162903e-01
   1.5000000e-01   1.1714901e+00  -1.0347750e+00   3.3700049e-01  -3.0325693e-01   1.1737745e+00  -1.0608028e+00   3.2144898e-01  -3.1758944e-01
   2.0000000e-01   1.2001348e+00  -1.0745177e+00   2.3907059e-01  -4.4522751e-01   1.2003285e+00  -1.0962602e+00   2.1454869e-01  -3.7423658e-01
   2.5000000e-01   1.2196856e+00  -1.1190826e+00   1.5926667e-01  -4.4512443e-01   1.2176124e+00  -1.1328894e+00   1.3547890e-01  -3.4839895e-01
   3.0000000e-01   1.2321415e+00  -1.1586671e+00   9.8908037e-02  -3.6934889e-01   1.2282244e+00  -1.1646685e+00   8.0369677e-02  -2.8392079e-01
   3.5000000e-01   1.2394784e+00  -1.1892463e+00   5.6795572e-02  -2.7125752e-01   1.2343208e+00  -1.1894620e+00   4.4285995e-02  -2.1251931e-01
   4.0000000e-01   1.2434028e+00  -1.2105691e+00   2.9661401e-02  -1.8076964e-01   1.2375422e+00  -1.2074697e+00   2.2044937e-02  -1.4968757e-01
   4.5000000e-01   1.2452275e+00  -1.2241811e+00   1.3574112e-02  -1.0986826e-01   1.2390406e+00  -1.2198509e+00   9.1670987e-03  -1.0023871e-01
   5.0000000e-01   1.2458709e+00  -1.2321325e+00   4.9304713e-03  -6.0097963e-02   1.2395734e+00  -1.2279579e+00   2.2576466e-03  -6.3949022e-02
   5.5000000e-01   1.2459231e+00  -1.2363109e+00   8.9459987e-04  -2.8204555e-02   1.2396113e+00  -1.2330097e+00  -1.0506982e-03  -3.8720145e-02
   6.0000000e-01   1.2457314e+00  -1.2381873e+00  -5.3788609e-04  -9.5254266e-03   1.2394307e+00  -1.2359860e+00  -2.3154266e-03  -2.2021103e-02
   6.5000000e-01   1.2454807e+00  -1.2387883e+00  -6.6167262e-04   3.1187782e-04   1.2391834e+00  -1.2376195e+00  -2.5115168e-03  -1.1502969e-02
   7.0000000e-01   1.2452555e+00  -1.2387670e+00  -2.4234331e-04   4.7404534e-03   1.2389444e+00  -1.2384277e+00  -2.2182091e-03  -5.2324102e-03
   7.5000000e-01   1.2450846e+00  -1.2385032e+00   3.1152696e-04   6.1651741e-03   1.2387451e+00  -1.2387581e+00  -1.7581808e-03  -1.7384796e-03
   8.0000000e-01   1.2449688e+00  -1.2381944e+00   8.1175420e-04   6.1208563e-03   1.2385928e+00  -1.2388325e+00  -1.2954447e-03   3.1238642e-05
   8.5000000e-01   1.2448979e+00  -1.2379279e+00   1.1939628e-03   5.5010837e-03   1.2384837e+00  -1.2387852e+00  -9.0109635e-04   7.9051598e-04
   9.0000000e-01   1.2448590e+00  -1.2377303e+00   1.4553845e-03   4.7722289e-03   1.2384096e+00  -1.2386925e+00  -5.9551666e-04   9.9948852e-04
   9.5000000e-01   1.2448409e+00  -1.2375988e+00   1.6182649e-03   4.1408045e-03   1.2383618e+00  -1.2385942e+00  -3.7415854e-04   9.3952466e-04
   1.0000000e+00   1.2448352e+00  -1.2375195e+00   1.7104925e-03   3.6701158e-03   1.2383324e+00  -1.2385081e+00  -2.2240563e-04   7.7249258e-04
   1.0500000e+00   1.2448359e+00  -1.2374769e+00   1.7568107e-03   3.3542890e-03   1.2383155e+00  -1.2384403e+00  -1.2349293e-04   5.8434380e-04
   1.1000000e+00   1.2448397e+00  -1.2374575e+00   1.7759329e-03   3.1610597e-03   1.2383065e+00  -1.2383906e+00  -6.2246715e-05   4.1534724e-04
   1.1500000e+00   1.2448445e+00  -1.2374518e+00   1.7805557e-03   3.0539159e-03   1.2383022e+00  -1.2383561e+00  -2.6459355e-05   2.8000562e-04
   1.2000000e+00   1.2448493e+00  -1.2374530e+00   1.7785311e-03   3.0017020e-03   1.2383007e+00  -1.2383334e+00  -7.0371861e-06   1.7952251e-04
   1.2500000e+00   1.2448537e+00  -1.2374574e+00   1.7742668e-03   2.9814127e-03   1.2383005e+00  -1.2383192e+00   2.4033836e-06   1.0918076e-04
   1.3000000e+00   1.2448576e+00  -1.2374627e+00   1.7699495e-03   2.9777270e-03   1.2383009e+00  -1.2383108e+00   6.1172507e-06   6.2416380e-05
   1.3500000e+00   1.2448612e+00  -1.2374679e+00   1.7664581e-03   2.9813493e-03   1.2383016e+00  -1.2383061e+00   6.8013071e-06   3.2854206e-05
   1.4000000e+00   1.2448644e+00  -1.2374725e+00   1.7639835e-03   2.9871647e-03   1.2383023e+00  -1.2383038e+00   6.0748068e-06   1.5158278e-05
   1.4500000e+00   1.2448675e+00  -1.2374766e+00   1.7624046e-03   2.9927198e-03   1.2383028e+00  -1.2383028e+00   4.8485943e-06   5.2427530e-06
   1.5000000e+00   1.2448704e+00  -1.2374802e+00   1.7615015e-03   2.9970815e-03   1.2383032e+00  -1.2383026e+00   3.5909002e-06   1.7517957e-07
   1.5500000e+00   1.2448732e+00  -1.2374835e+00   1.7610554e-03   3.0001124e-03   1.2383035e+00  -1.2383027e+00   2.5085620e-06  -2.0385132e-06
   1.6000000e+00   1.2448761e+00  -1.2374866e+00   1.7608909e-03   3.0020182e-03   1.2383037e+00  -1.2383030e+00   1.6645156e-06  -2.6877876e-06
   1.6500000e+00   1.2448789e+00  -1.2374895e+00   1.7608839e-03   3.0030947e-03   1.2383039e+00  -1.2383032e+00   1.0501278e-06  -2.5642524e-06
   1.7000000e+00   1.2448817e+00  -1.2374923e+00   1.7609551e-03   3.0036194e-03   1.2383040e+00  -1.2383035e+00   6.2717049e-07  -2.1256992e-06
   1.7500000e+00   1.2448846e+00  -1.2374952e+00   1.7610568e-03   3.0038150e-03   1.2383040e+00  -1.2383037e+00   3.5038391e-07  -1.6170552e-06
   1.8000000e+00   1.2448874e+00  -1.2374980e+00   1.7611661e-03   3.0038227e-03   1.2383040e+00  -1.2383038e+00   1.7827269e-07  -1.1545713e-06
   1.8500000e+00   1.2448903e+00  -1.2375008e+00   1.7612698e-03   3.0037484e-03   1.2383040e+00  -1.2383039e+00   7.7200184e-08  -7.8149139e-07
   1.9000000e+00   1.2448932e+00  -1.2375036e+00   1.7613668e-03   3.0036345e-03   1.2383040e+00  -1.2383040e+00   2.1975194e-08  -5.0305021e-07
   1.9500000e+00   1.2448961e+00  -1.2375065e+00   1.7614557e-03   3.0035185e-03   1.2383040e+00  -1.2383040e+00  -5.1635794e-09  -3.0728957e-07
   2.0000000e+00   1.2448989e+00  -1.2375093e+00   1.7615382e-03   3.0034100e-03   1.2383040e+00  -1.2383040e+00  -1.6102080e-08  -1.7662665e-07
   2.0500000e+00   1.2449018e+00  -1.2375122e+00   1.7616165e-03   3.0033124e-03   1.2383040e+00  -1.2383040e+00  -1.8404563e-08  -9.3692254e-08
   2.1000000e+00   1.2449047e+00  -1.2375150e+00   1.7616918e-03   3.0032262e-03   1.2383040e+00  -1.2383040e+00  -1.6633474e-08  -4.3818812e-08
   2.1500000e+00   1.2449077e+00  -1.2375179e+00   1.7617648e-03   3.0031511e-03   1.2383040e+00  -1.2383040e+00  -1.3370133e-08  -1.5708401e-08
   2.2000000e+00   1.2449106e+00  -1.2375208e+00   1.7618384e-03   3.0030751e-03   1.2383040e+00  -1.2383040e+00  -9.9529300e-09  -1.2148810e-09
   2.2500000e+00   1.2449135e+00  -1.2375237e+00   1.7619117e-03   3.0030038e-03   1.2383040e+00  -1.2383040e+00  -6.9826828e-09   5.2236417e-09
   2.3000000e+00   1.2449164e+00  -1.2375266e+00   1.7619852e-03   3.0029334e-03   1.2383040e+00  -1.2383040e+00  -4.6515840e-09   7.2180240e-09
   2.3500000e+00   1.2449194e+00  -1.2375295e+00   1.7620582e-03   3.0028678e-03   1.2383040e+00  -1.2383040e+00  -2.9465719e-09   6.9945118e-09
   2.4000000e+00   1.2449223e+00  -1.2375324e+00   1.7621319e-03   3.0028000e-03   1.2383040e+00  -1.2383040e+00  -1.7679507e-09   5.8472420e-09
   2.4500000e+00   1.2449253e+00  -1.2375353e+00   1.7622058e-03   3.0027323e-03   1.2383040e+00  -1.2383040e+00  -9.9360738e-10   4.4735945e-09
   2.5000000e+00   1.2449282e+00  -1.2375383e+00   1.7622803e-03   3.0026608e-03   1.2383040e+00  -1.2383040e+00  -5.1009772e-10   3.2085979e-09
   2.5500000e+00   1.2449312e+00  -1.2375412e+00   1.7623549e-03   3.0025905e-03   1.2383040e+00  -1.2383040e+00  -2.2476224e-10   2.1805426e-09
   2.6000000e+00   1.2449342e+00  -1.2375441e+00   1.7624292e-03   3.0025235e-03   1.2383040e+00  -1.2383040e+00  -6.7833247e-11   1.4092068e-09
   2.6500000e+00   1.2449372e+00  -1.2375471e+00   1.7625041e-03   3.0024539e-03   1.2383040e+00  -1.2383040e+00   1.0094611e-11   8.6455906e-10
   2.7000000e+00   1.2449402e+00  -1.2375500e+00   1.7625795e-03   3.0023825e-03   1.2383040e+00  -1.2383040e+00   4.2215065e-11   4.9958287e-10
   2.7500000e+00   1.2449431e+00  -1.2375530e+00   1.7626544e-03   3.0023146e-03   1.2383040e+00  -1.2383040e+00   4.9737595e-11   2.6699089e-10
   2.8000000e+00   1.2449462e+00  -1.2375560e+00   1.7627295e-03   3.0022456e-03   1.2383040e+00  -1.2383040e+00   4.5512516e-11   1.2648449e-10
   2.8500000e+00   1.2449492e+00  -1.2375590e+00   1.7628051e-03   3.0021753e-03   1.2383040e+00  -1.2383040e+00   3.6851463e-11   4.6833062e-11
   2.9000000e+00   1.2449522e+00  -1.2375619e+00   1.7628805e-03   3.0021066e-03   1.2383040e+00  -1.2383040e+00   2.7576759e-11   5.4156803e-12
   2.9500000e+00   1.2449552e+00  -1.2375649e+00   1.7629557e-03   3.0020390e-03   1.2383040e+00  -1.2383040e+00   1.9430481e-11  -1.3276080e-11
   3.0000000e+00   1.2449582e+00  -1.2375679e+00   1.7630322e-03   3.0019648e-03   1.2383040e+00  -1.2383040e+00   1.2995094e-11  -1.9349566e-11
   3.0500000e+00   1.2449613e+00  -1.2375709e+00   1.7631084e-03   3.0018935e-03   1.2383040e+00  -1.2383040e+00   8.2650182e-12  -1.9064206e-11
   3.1000000e+00   1.2449643e+00  -1.2375739e+00   1.7631847e-03   3.0018240e-03   1.2383040e+00  -1.2383040e+00   4.9816346e-12  -1.6076969e-11
   3.1500000e+00   1.2449674e+00  -1.2375770e+00   1.7632613e-03   3.0017537e-03   1.2383040e+00  -1.2383040e+00   2.8159412e-12  -1.2371279e-11
   3.2000000e+00   1.2449704e+00  -1.2375800e+00   1.7633390e-03   3.0016771e-03   1.2383040e+00  -1.2383040e+00   1.4581679e-12  -8.9144352e-12
   3.2500000e+00   1.2449735e+00  -1.2375830e+00   1.7634154e-03   3.0016106e-03   1.2383040e+00  -1.2383040e+00   6.5305279e-13  -6.0841666e-12
   3.3000000e+00   1.2449766e+00  -1.2375861e+00   1.7634923e-03   3.0015408e-03   1.2383040e+00  -1.2383040e+00   2.0739244e-13  -3.9494364e-12
   3.3500000e+00   1.2449797e+00  -1.2375891e+00   1.7635703e-03   3.0014658e-03   1.2383040e+00  -1.2383040e+00  -1.6199289e-14  -2.4348092e-12
   3.4000000e+00   1.2449828e+00  -1.2375922e+00   1.7636475e-03   3.0013958e-03   1.2383040e+00  -1.2383040e+00  -1.1035389e-13  -1.4149235e-12
   3.4500000e+00   1.2449859e+00  -1.2375952e+00   1.7637255e-03   3.0013213e-03   1.2383040e+00  -1.2383040e+00  -1.3448385e-13  -7.6099884e-13
   3.5000000e+00   1.2449890e+00  -1.2375983e+00   1.7638031e-03   3.0012505e-03   1.2383040e+00  -1.2383040e+00  -1.2465672e-13  -3.6488901e-13
   3.5500000e+00   1.2449921e+00  -1.2376014e+00   1.7638810e-03   3.0011802e-03   1.2383040e+00  -1.2383040e+00  -1.0164129e-13  -1.3993018e-13
   3.6000000e+00   1.2449952e+00  -1.2376045e+00   1.7639591e-03   3.0011080e-03   1.2383040e+00  -1.2383040e+00  -7.6482412e-14  -2.1714298e-14
   3.6500000e+00   1.2449983e+00  -1.2376076e+00   1.7640376e-03   3.0010354e-03   1.2383040e+00  -1.2383040e+00  -5.4149398e-14   3.2373023e-14
   3.7000000e+00   1.2450015e+00  -1.2376107e+00   1.7641169e-03   3.0009591e-03   1.2383040e+00  -1.2383040e+00  -3.6351374e-14   4.9951352e-14
   3.7500000e+00   1.2450046e+00  -1.2376138e+00   1.7641951e-03   3.0008910e-03   1.2383040e+00  -1.2383040e+00  -2.3341417e-14   5.2468382e-14
   3.8000000e+00   1.2450078e+00  -1.2376169e+00   1.7642744e-03   3.0008154e-03   1.2383040e+00  -1.2383040e+00  -1.4236623e-14   4.7518195e-14
   3.8500000e+00   1.2450109e+00  -1.2376200e+00   1.7643533e-03   3.0007442e-03   1.2383040e+00  -1.2383040e+00  -8.0426109e-15   3.8755975e-14
   3.9000000e+00   1.2450141e+00  -1.2376232e+00   1.7644331e-03   3.0006680e-03   1.2383040e+00  -1.2383040e+00  -3.9549474e-15   2.5447117e-14
   3.9500000e+00   1.2450173e+00  -1.2376263e+00   1.7645127e-03   3.0005940e-03   1.2383040e+00  -1.2383040e+00  -1.6741552e-15   1.6034595e-14
   4.0000000e+00   1.2450205e+00  -1.2376294e+00   1.7645926e-03   3.0005195e-03   1.2383040e+00  -1.2383040e+00  -4.3069577e-16   8.0690092e-15
   4.0500000e+00   1.2450236e+00  -1.2376326e+00   1.7646723e-03   3.0004473e-03   1.2383040e+00  -1.2383040e+00  -4.6323867e-18   6.2602311e-15
   4.1000000e+00   1.2450268e+00  -1.2376358e+00   1.7647523e-03   3.0003740e-03   1.2383040e+00  -1.2383040e+00   1.9099729e-16   6.0731967e-15
   4.1500000e+00   1.2450301e+00  -1.2376389e+00   1.7648325e-03   3.0002998e-03   1.2383040e+00  -1.2383040e+00   3.1326102e-16   6.0843104e-15
   4.2000000e+00   1.2450333e+00  -1.2376421e+00   1.7649133e-03   3.0002232e-03   1.2383040e+00  -1.2383040e+00   3.9612588e-16   6.1105507e-15
   4.2500000e+00   1.2450365e+00  -1.2376453e+00   1.7649942e-03   3.0001471e-03   1.2383040e+00  -1.2383040e+00   4.5323106e-16   6.1311549e-15
   4.3000000e+00   1.2450397e+00  -1.2376485e+00   1.7650752e-03   3.0000730e-03   1.2383040e+00  -1.2383040e+00   4.9271142e-16   6.1457341e-15
   4.3500000e+00   1.2450430e+00  -1.2376517e+00   1.7651561e-03   2.9999999e-03   1.2383040e+00  -1.2383040e+00   5.2002348e-16   6.1558639e-15
   4.4000000e+00   1.2450462e+00  -1.2376549e+00   1.7652370e-03   2.9999277e-03   1.2383040e+00  -1.2383040e+00   5.3891988e-16   6.1628783e-15
   4.4500000e+00   1.2450494e+00  -1.2376581e+00   1.7653185e-03   2.9998528e-03   1.2383040e+00  -1.2383040e+00   5.5199403e-16   6.1677322e-15
   4.5000000e+00   1.2450527e+00  -1.2376613e+00   1.7654012e-03   2.9997709e-03   1.2383040e+00  -1.2383040e+00   5.6103989e-16   6.1710907e-15
   4.5500000e+00   1.2450560e+00  -1.2376646e+00   1.7654831e-03   2.9996948e-03   1.2383040e+00  -1.2383040e+00   5.6729862e-16   6.1734144e-15
   4.6000000e+00   1.2450592e+00  -1.2376678e+00   1.7655654e-03   2.9996188e-03   1.2383040e+00  -1.2383040e+00   5.7162897e-16   6.1750221e-15
   4.6500000e+00   1.2450625e+00  -1.2376710e+00   1.7656476e-03   2.9995427e-03   1.2383040e+00  -1.2383040e+00   5.7462509e-16   6.1761345e-15
   4.7000000e+00   1.2450658e+00  -1.2376743e+00   1.7657303e-03   2.9994638e-03   1.2383040e+00  -1.2383040e+00   5.7669808e-16   6.1769042e-15
   4.7500000e+00   1.2450691e+00  -1.2376776e+00   1.7658123e-03   2.9993922e-03   1.2383040e+00  -1.2383040e+00   5.7813235e-16   6.1774367e-15
   4.8000000e+00   1.2450724e+00  -1.2376808e+00   1.7658954e-03   2.9993142e-03   1.2383040e+00  -1.2383040e+00   5.7912471e-16   6.1778051e-15
   4.8500000e+00   1.2450757e+00  -1.2376841e+00   1.7659782e-03   2.9992378e-03   1.2383040e+00  -1.2383040e+00   5.7981132e-16   6.1780600e-15
   4.9000000e+00   1.2450791e+00  -1.2376874e+00   1.7660620e-03   2.9991571e-03   1.2383040e+00  -1.2383040e+00   5.8028637e-16   6.1782364e-15
   4.9500000e+00   1.2450824e+00  -1.2376907e+00   1.7661457e-03   2.9990802e-03   1.2383040e+00  -1.2383040e+00   5.8061506e-16   6.1783585e-15
   5.0000000e+00   1.2450857e+00  -1.2376940e+00   1.7662295e-03   2.9990028e-03   1.2383040e+00  -1.2383040e+00   5.8084247e-16   6.1784429e-15
   5.0500000e+00   1.2450891e+00  -1.2376973e+00   1.7663136e-03   2.9989236e-03   1.2383040e+00  -1.2383040e+00   5.8099982e-16   6.1785013e-15
   5.1000000e+00   1.2450924e+00  -1.2377006e+00   1.7663979e-03   2.9988449e-03   1.2383040e+00  -1.2383040e+00   5.8110868e-16   6.1785417e-15
   5.1500000e+00   1.2450958e+00  -1.2377039e+00   1.7664815e-03   2.9987719e-03   1.2383040e+00  -1.2383040e+00   5.8118400e-16   6.1785697e-15
   5.2000000e+00   1.2450992e+00  -1.2377073e+00   1.7665655e-03   2.9986955e-03   1.2383040e+00  -1.2383040e+00   5.8123612e-16   6.1785890e-15
   5.2500000e+00   1.2451026e+00  -1.2377106e+00   1.7666507e-03   2.9986143e-03   1.2383040e+00  -1.2383040e+00   5.8127218e-16   6.1786024e-15
   5.3000000e+00   1.2451059e+00  -1.2377140e+00   1.7667355e-03   2.9985362e-03   1.2383040e+00  -1.2383040e+00   5.8129712e-16   6.1786117e-15
   5.3500000e+00   1.2451093e+00  -1.2377173e+00   1.7668207e-03   2.9984568e-03   1.2383040e+00  -1.2383040e+00   5.8131439e-16   6.1786181e-15
   5.4000000e+00   1.2451127e+00  -1.2377207e+00   1.7669055e-03   2.9983801e-03   1.2383040e+00  -1.2383040e+00   5.8132633e-16   6.1786225e-15
   5.4500000e+00   1.2451162e+00  -1.2377241e+00   1.7669914e-03   2.9982995e-03   1.2383040e+00  -1.2383040e+00   5.8133459e-16   6.1786256e-15
   5.5000000e+00   1.2451196e+00  -1.2377274e+00   1.7670773e-03   2.9982196e-03   1.2383040e+00  -1.2383040e+00   5.8134031e-16   6.1786277e-15
   5.5500000e+00   1.2451230e+00  -1.2377308e+00   1.7671636e-03   2.9981386e-03   1.2383040e+00  -1.2383040e+00   5.8134426e-16   6.1786292e-15
   5.6000000e+00   1.2451264e+00  -1.2377342e+00   1.7672491e-03   2.9980623e-03   1.2383040e+00  -1.2383040e+00   5.8134700e-16   6.1786302e-15
   5.6500000e+00   1.2451299e+00  -1.2377376e+00   1.7673350e-03   2.9979847e-03   1.2383040e+00  -1.2383040e+00   5.8134890e-16   6.1786309e-15
   5.7000000e+00   1.2451333e+00  -1.2377411e+00   1.7674220e-03   2.9979024e-03   1.2383040e+00  -1.2383040e+00   5.8135021e-16   6.1786314e-15
   5.7500000e+00   1.2451368e+00  -1.2377445e+00   1.7675091e-03   2.9978197e-03   1.2383040e+00  -1.2383040e+00   5.8135111e-16   6.1786317e-15
   5.8000000e+00   1.2451403e+00  -1.2377479e+00   1.7675959e-03   2.9977412e-03   1.2383040e+00  -1.2383040e+00   5.8135174e-16   6.1786320e-15
   5.8500000e+00   1.2451437e+00  -1.2377513e+00   1.7676832e-03   2.9976594e-03   1.2383040e+00  -1.2383040e+00   5.8135217e-16   6.1786321e-15
   5.9000000e+00   1.2451472e+00  -1.2377548e+00   1.7677710e-03   2.9975766e-03   1.2383040e+00  -1.2383040e+00   5.8135247e-16   6.1786322e-15
   5.9500000e+00   1.2451507e+00  -1.2377583e+00   1.7678581e-03   2.9974988e-03   1.2383040e+00  -1.2383040e+00   5.8135268e-16   6.1786323e-15
   6.0000000e+00   1.2451542e+00  -1.2377617e+00   1.7679461e-03   2.9974166e-03   1.2383040e+00  -1.2383040e+00   5.8135282e-16   6.1786324e-15


==> data/TLRobotDiscreteReconError.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -1.9510507e-03   1.0032092e-02  -2.5876229e-02   1.8606673e-01
   1.0000000e-01  -3.1456750e-03   2.1958316e-02  -5.6877544e-03   1.4538191e-01
   1.5000000e-01  -2.2843478e-03   2.6027887e-02   1.5551511e-02   1.4332510e-02
   2.0000000e-01  -1.9367626e-04   2.1742518e-02   2.4521905e-02  -7.0990928e-02
   2.5000000e-01   2.0732500e-03   1.3806798e-02   2.3787779e-02  -9.6725484e-02
   3.0000000e-01   3.9170441e-03   6.0013991e-03   1.8538359e-02  -8.5428106e-02
   3.5000000e-01   5.1576741e-03   2.1575284e-04   1.2509576e-02  -5.8738209e-02
   4.0000000e-01   5.8606291e-03  -3.0993839e-03   7.6164641e-03  -3.1082064e-02
   4.5000000e-01   6.1868858e-03  -4.3302231e-03   4.4070137e-03  -9.6295471e-03
   5.0000000e-01   6.2975704e-03  -4.1745448e-03   2.6728247e-03   3.8510598e-03
   5.5000000e-01   6.3118619e-03  -3.3011315e-03   1.9452981e-03   1.0515590e-02
   6.0000000e-01   6.3007311e-03  -2.2012950e-03   1.7775405e-03   1.2495676e-02
   6.5000000e-01   6.2973170e-03  -1.1687681e-03   1.8498442e-03   1.1814847e-02
   7.0000000e-01   6.3110532e-03  -3.3932136e-04   1.9758658e-03   9.9728636e-03
   7.5000000e-01   6.3394701e-03   2.5491333e-04   2.0697078e-03   7.9036537e-03
   8.0000000e-01   6.3759948e-03   6.3811314e-04   2.1071989e-03   6.0896176e-03
   8.5000000e-01   6.4141728e-03   8.5729415e-04   2.0950591e-03   4.7105677e-03
   9.0000000e-01   6.4493926e-03   9.6220153e-04   2.0509011e-03   3.7727404e-03
   9.5000000e-01   6.4791632e-03   9.9533740e-04   1.9924234e-03   3.2012798e-03
   1.0000000e+00   6.5027166e-03   9.8857574e-04   1.9328981e-03   2.8976233e-03
   1.0500000e+00   6.5204160e-03   9.6344046e-04   1.8803037e-03   2.7699452e-03
   1.1000000e+00   6.5332123e-03   9.3302612e-04   1.8381797e-03   2.7457124e-03
   1.1500000e+00   6.5422459e-03   9.0432963e-04   1.8070151e-03   2.7739103e-03
   1.2000000e+00   6.5485997e-03   8.8036201e-04   1.7855683e-03   2.8221795e-03
   1.2500000e+00   6.5531776e-03   8.6179363e-04   1.7718634e-03   2.8722319e-03
   1.3000000e+00   6.5566672e-03   8.4810047e-04   1.7638322e-03   2.9153106e-03
   1.3500000e+00   6.5595528e-03   8.3828882e-04   1.7596568e-03   2.9484951e-03
   1.4000000e+00   6.5621506e-03   8.3130569e-04   1.7579087e-03   2.9720064e-03
   1.4500000e+00   6.5646512e-03   8.2623488e-04   1.7575560e-03   2.9874771e-03
   1.5000000e+00   6.5671580e-03   8.2236702e-04   1.7579106e-03   2.9969063e-03
   1.5500000e+00   6.5697184e-03   8.1919614e-04   1.7585469e-03   3.0021509e-03
   1.6000000e+00   6.5723471e-03   8.1638722e-04   1.7592264e-03   3.0047060e-03
   1.6500000e+00   6.5750415e-03   8.1373434e-04   1.7598337e-03   3.0056589e-03
   1.7000000e+00   6.5777914e-03   8.1112117e-04   1.7603279e-03   3.0057451e-03
   1.7500000e+00   6.5805850e-03   8.0848925e-04   1.7607065e-03   3.0054321e-03
   1.8000000e+00   6.5834112e-03   8.0581535e-04   1.7609878e-03   3.0049772e-03
   1.8500000e+00   6.5862615e-03   8.0309429e-04   1.7611926e-03   3.0045299e-03
   1.9000000e+00   6.5891291e-03   8.0033085e-04   1.7613448e-03   3.0041375e-03
   1.9500000e+00   6.5920096e-03   7.9753231e-04   1.7614608e-03   3.0038258e-03
   2.0000000e+00   6.5949003e-03   7.9470638e-04   1.7615543e-03   3.0035866e-03
   2.0500000e+00   6.5977992e-03   7.9185965e-04   1.7616349e-03   3.0034061e-03
   2.1000000e+00   6.6007056e-03   7.8899713e-04   1.7617085e-03   3.0032700e-03
   2.1500000e+00   6.6036189e-03   7.8612224e-04   1.7617782e-03   3.0031668e-03
   2.2000000e+00   6.6065387e-03   7.8323797e-04   1.7618484e-03   3.0030763e-03
   2.2500000e+00   6.6094653e-03   7.8034494e-04   1.7619186e-03   3.0029986e-03
   2.3000000e+00   6.6123986e-03   7.7744446e-04   1.7619899e-03   3.0029262e-03
   2.3500000e+00   6.6153388e-03   7.7453696e-04   1.7620612e-03   3.0028608e-03
   2.4000000e+00   6.6182859e-03   7.7162253e-04   1.7621336e-03   3.0027941e-03
   2.4500000e+00   6.6212399e-03   7.6870124e-04   1.7622068e-03   3.0027278e-03
   2.5000000e+00   6.6242009e-03   7.6577359e-04   1.7622808e-03   3.0026576e-03
   2.5500000e+00   6.6271691e-03   7.6283857e-04   1.7623551e-03   3.0025883e-03
   2.6000000e+00   6.6301444e-03   7.5989653e-04   1.7624293e-03   3.0025221e-03
   2.6500000e+00   6.6331268e-03   7.5694746e-04   1.7625041e-03   3.0024530e-03
   2.7000000e+00   6.6361164e-03   7.5399171e-04   1.7625794e-03   3.0023820e-03
   2.7500000e+00   6.6391131e-03   7.5102871e-04   1.7626543e-03   3.0023143e-03
   2.8000000e+00   6.6421172e-03   7.4805844e-04   1.7627295e-03   3.0022455e-03
   2.8500000e+00   6.6451284e-03   7.4508120e-04   1.7628051e-03   3.0021752e-03
   2.9000000e+00   6.6481469e-03   7.4209675e-04   1.7628804e-03   3.0021066e-03
   2.9500000e+00   6.6511726e-03   7.3910511e-04   1.7629556e-03   3.0020390e-03
   3.0000000e+00   6.6542056e-03   7.3610641e-04   1.7630322e-03   3.0019648e-03
   3.0500000e+00   6.6572460e-03   7.3310025e-04   1.7631084e-03   3.0018935e-03
   3.1000000e+00   6.6602936e-03   7.3008689e-04   1.7631847e-03   3.0018240e-03
   3.1500000e+00   6.6633486e-03   7.2706633e-04   1.7632613e-03   3.0017537e-03
   3.2000000e+00   6.6664108e-03   7.2403889e-04   1.7633390e-03   3.0016771e-03
   3.2500000e+00   6.6694806e-03   7.2100340e-04   1.7634154e-03   3.0016106e-03
   3.3000000e+00   6.6725577e-03   7.1796089e-04   1.7634923e-03   3.0015408e-03
   3.3500000e+00   6.6756422e-03   7.1491125e-04   1.7635703e-03   3.0014658e-03
   3.4000000e+00   6.6787341e-03   7.1185421e-04   1.7636475e-03   3.0013958e-03
   3.4500000e+00   6.6818335e-03   7.0878997e-04   1.7637255e-03   3.0013213e-03
   3.5000000e+00   6.6849404e-03   7.0571802e-04   1.7638031e-03   3.0012505e-03
   3.5500000e+00   6.6880546e-03   7.0263879e-04   1.7638810e-03   3.0011802e-03
   3.6000000e+00   6.6911764e-03   6.9955222e-04   1.7639591e-03   3.0011080e-03
   3.6500000e+00   6.6943057e-03   6.9645808e-04   1.7640376e-03   3.0010354e-03
   3.7000000e+00   6.6974425e-03   6.9335671e-04   1.7641169e-03   3.0009591e-03
   3.7500000e+00   6.7005870e-03   6.9024748e-04   1.7641951e-03   3.0008910e-03
   3.8000000e+00   6.7037389e-03   6.8713122e-04   1.7642744e-03   3.0008154e-03
   3.8500000e+00   6.7068985e-03   6.8400720e-04   1.7643533e-03   3.0007442e-03
   3.9000000e+00   6.7100656e-03   6.8087601e-04   1.7644331e-03   3.0006680e-03
   3.9500000e+00   6.7132403e-03   6.7773704e-04   1.7645127e-03   3.0005940e-03
   4.0000000e+00   6.7164228e-03   6.7459036e-04   1.7645926e-03   3.0005195e-03
   4.0500000e+00   6.7196128e-03   6.7143623e-04   1.7646723e-03   3.0004473e-03
   4.1000000e+00   6.7228105e-03   6.6827459e-04   1.7647523e-03   3.0003740e-03
   4.1500000e+00   6.7260160e-03   6.6510532e-04   1.7648325e-03   3.0002998e-03
   4.2000000e+00   6.7292291e-03   6.6192849e-04   1.7649133e-03   3.0002232e-03
   4.2500000e+00   6.7324499e-03   6.5874410e-04   1.7649942e-03   3.0001471e-03
   4.3000000e+00   6.7356785e-03   6.5555172e-04   1.7650752e-03   3.0000730e-03
   4.3500000e+00   6.7389149e-03   6.5235159e-04   1.7651561e-03   2.9999999e-03
   4.4000000e+00   6.7421591e-03   6.4914381e-04   1.7652370e-03   2.9999277e-03
   4.4500000e+00   6.7454110e-03   6.4592863e-04   1.7653185e-03   2.9998528e-03
   4.5000000e+00   6.7486708e-03   6.4270604e-04   1.7654012e-03   2.9997709e-03
   4.5500000e+00   6.7519384e-03   6.3947519e-04   1.7654831e-03   2.9996948e-03
   4.6000000e+00   6.7552139e-03   6.3623663e-04   1.7655654e-03   2.9996188e-03
   4.6500000e+00   6.7584974e-03   6.3299012e-04   1.7656476e-03   2.9995427e-03
   4.7000000e+00   6.7617887e-03   6.2973609e-04   1.7657303e-03   2.9994638e-03
   4.7500000e+00   6.7650879e-03   6.2647379e-04   1.7658123e-03   2.9993922e-03
   4.8000000e+00   6.7683951e-03   6.2320397e-04   1.7658954e-03   2.9993142e-03
   4.8500000e+00   6.7717102e-03   6.1992632e-04   1.7659782e-03   2.9992378e-03
   4.9000000e+00   6.7750333e-03   6.1664080e-04   1.7660620e-03   2.9991571e-03
   4.9500000e+00   6.7783644e-03   6.1334703e-04   1.7661457e-03   2.9990802e-03
   5.0000000e+00   6.7817035e-03   6.1004563e-04   1.7662295e-03   2.9990028e-03
   5.0500000e+00   6.7850507e-03   6.0673629e-04   1.7663136e-03   2.9989236e-03
   5.1000000e+00   6.7884059e-03   6.0341880e-04   1.7663979e-03   2.9988449e-03
   5.1500000e+00   6.7917693e-03   6.0009317e-04   1.7664815e-03   2.9987719e-03
   5.2000000e+00   6.7951407e-03   5.9675983e-04   1.7665655e-03   2.9986955e-03
   5.2500000e+00   6.7985201e-03   5.9341848e-04   1.7666507e-03   2.9986143e-03
   5.3000000e+00   6.8019077e-03   5.9006907e-04   1.7667355e-03   2.9985362e-03
   5.3500000e+00   6.8053035e-03   5.8671162e-04   1.7668207e-03   2.9984568e-03
   5.4000000e+00   6.8087075e-03   5.8334600e-04   1.7669055e-03   2.9983801e-03
   5.4500000e+00   6.8121196e-03   5.7997232e-04   1.7669914e-03   2.9982995e-03
   5.5000000e+00   6.8155399e-03   5.7659041e-04   1.7670773e-03   2.9982196e-03
   5.5500000e+00   6.8189685e-03   5.7320047e-04   1.7671636e-03   2.9981386e-03
   5.6000000e+00   6.8224053e-03   5.6980232e-04   1.7672491e-03   2.9980623e-03
   5.6500000e+00   6.8258504e-03   5.6639597e-04   1.7673350e-03   2.9979847e-03
   5.7000000e+00   6.8293037e-03   5.6298181e-04   1.7674220e-03   2.9979024e-03
   5.7500000e+00   6.8327654e-03   5.5955917e-04   1.7675091e-03   2.9978197e-03
   5.8000000e+00   6.8362354e-03   5.5612798e-04   1.7675959e-03   2.9977412e-03
   5.8500000e+00   6.8397138e-03   5.5268916e-04   1.7676832e-03   2.9976594e-03
   5.9000000e+00   6.8432005e-03   5.4924179e-04   1.7677710e-03   2.9975766e-03
   5.9500000e+00   6.8466956e-03   5.4578598e-04   1.7678581e-03   2.9974988e-03
   6.0000000e+00   6.8501991e-03   5.4232190e-04   1.7679461e-03   2.9974166e-03

